An energy-based material model for the simulation of shape memory alloys under complex boundary value problems

Shape memory alloys are remarkable 'smart' materials used in a broad spectrum of applications, ranging from aerospace to robotics, thanks to their unique thermomechanical coupling capabilities. Given the complex properties of shape memory alloys, which are largely influenced by thermal and mechanical loads, as well as their loading history, predicting their behavior can be challenging. Consequently, there exists a pronounced demand for an efficient material model to simulate the behavior of these alloys. This paper introduces a material model rooted in Hamilton's principle. The key advantages of the presented material model encompass a more accurate depiction of the internal variable evolution and heightened robustness. As such, the proposed material model signifies an advancement in the realistic and efficient simulation of shape memory alloys.

==> 1000Inkr.dat <==
0.0000	0.0000
0.0002	14.4732
0.0004	28.6095
0.0005	42.9153
0.0007	57.0554
0.0009	71.0544
0.0011	84.9352
0.0013	98.7118
0.0014	112.3920
0.0016	125.9800
0.0018	139.4770
0.0020	152.8800
0.0022	166.1880
0.0023	179.3950
0.0025	192.4960
0.0027	205.4820
0.0029	218.3450
0.0031	231.0690
0.0032	243.6390
0.0034	256.0320
0.0036	268.2200
0.0038	280.1650
0.0040	291.8180
0.0041	303.1190
0.0043	313.9970
0.0045	324.3710
0.0047	334.1560
0.0049	343.2600
0.0050	351.5850
0.0052	359.0380
0.0054	365.5480
0.0056	371.0900
0.0058	375.6920
0.0059	379.4310
0.0061	382.4200
0.0063	384.7860
0.0065	386.6500
0.0067	388.1180
0.0068	389.2770
0.0070	390.1970
0.0072	390.9310
0.0074	391.5210
0.0076	391.9960
0.0077	392.3830
0.0079	392.6970
0.0081	392.9550
0.0083	393.1670
0.0085	393.3420
0.0086	393.4860
0.0088	393.6050
0.0090	393.7020
0.0092	393.7830
0.0094	393.8480
0.0095	393.9010
0.0097	393.9440
0.0099	393.9780
0.0101	394.0040
0.0103	394.0240
0.0104	394.0380
0.0106	394.0470
0.0108	394.0510
0.0110	394.0520
0.0112	394.0500
0.0113	394.0450
0.0115	394.0370
0.0117	394.0280
0.0119	394.0160
0.0121	394.0020
0.0122	393.9870
0.0124	393.9710
0.0126	393.9530
0.0128	393.9350
0.0130	393.9220
0.0131	393.9120
0.0133	393.8540
0.0135	393.7500
0.0137	393.7890
0.0139	393.9640
0.0140	393.9540
0.0142	393.7960
0.0144	393.7510
0.0146	393.8080
0.0148	393.8100
0.0149	393.7300
0.0151	393.6830
0.0153	393.6900
0.0155	393.6830
0.0157	393.6350
0.0158	393.5950
0.0160	393.5820
0.0162	393.5660
0.0164	393.5310
0.0166	393.4970
0.0167	393.4760
0.0169	393.4540
0.0171	393.4240
0.0173	393.3940
0.0175	393.3690
0.0176	393.3450
0.0178	393.3170
0.0180	393.2890
0.0182	393.2630
0.0184	393.2380
0.0185	393.2100
0.0187	393.1830
0.0189	393.1570
0.0191	393.1310
0.0193	393.1050
0.0194	393.0780
0.0196	393.0520
0.0198	393.0260
0.0200	393.0000
0.0202	392.9740
0.0203	392.9480
0.0205	392.9220
0.0207	392.8960
0.0209	392.8710
0.0211	392.8450
0.0212	392.8200
0.0214	392.7940
0.0216	392.7690
0.0218	392.7430
0.0220	392.7180
0.0221	392.6930
0.0223	392.6680
0.0225	392.6430
0.0227	392.6180
0.0229	392.5940
0.0230	392.5690
0.0232	392.5440
0.0234	392.5200
0.0236	392.4960
0.0238	392.4710
0.0239	392.4470
0.0241	392.4230
0.0243	392.3990
0.0245	392.3750
0.0247	392.3510
0.0248	392.3270
0.0250	392.3040
0.0252	392.2800
0.0254	392.2570
0.0256	392.2330
0.0257	392.2100
0.0259	392.1870
0.0261	392.1640
0.0263	392.1410
0.0265	392.1180
0.0266	392.0950
0.0268	392.0730
0.0270	392.0500
0.0272	392.0280
0.0274	392.0050
0.0275	391.9830
0.0277	391.9600
0.0279	391.9380
0.0281	391.9160
0.0283	391.8940
0.0284	391.8720
0.0286	391.8500
0.0288	391.8290
0.0290	391.8070
0.0292	391.7860
0.0293	391.7640
0.0295	391.7430
0.0297	391.7220
0.0299	391.7000
0.0301	391.6790
0.0302	391.6580
0.0304	391.6370
0.0306	391.6170
0.0308	391.5960
0.0310	391.5750
0.0311	391.5550
0.0313	391.5340
0.0315	391.5140
0.0317	391.4930
0.0319	391.4730
0.0320	391.4530
0.0322	391.4330
0.0324	391.4130
0.0326	391.3930
0.0328	391.3730
0.0329	391.3530
0.0331	391.3330
0.0333	391.3140
0.0335	391.2940
0.0337	391.2750
0.0338	391.2560
0.0340	391.2360
0.0342	391.2170
0.0344	391.1980
0.0346	391.1790
0.0347	391.1600
0.0349	391.1410
0.0351	391.1220
0.0353	391.1030
0.0355	391.0850
0.0356	391.0660
0.0358	391.0480
0.0360	391.0290
0.0362	391.0110
0.0364	390.9930
0.0365	390.9740
0.0367	390.9560
0.0369	390.9380
0.0371	390.9200
0.0373	390.9020
0.0374	390.8850
0.0376	390.8670
0.0378	390.8490
0.0380	390.8320
0.0382	390.8140
0.0383	390.7970
0.0385	390.7790
0.0387	390.7620
0.0389	390.7450
0.0391	390.7270
0.0392	390.7100
0.0394	390.6930
0.0396	390.6770
0.0398	390.6600
0.0400	390.6430
0.0401	390.6260
0.0403	390.6090
0.0405	390.5930
0.0407	390.5760
0.0409	390.5600
0.0410	390.5440
0.0412	390.5270
0.0414	390.5110
0.0416	390.4950
0.0418	390.4790
0.0419	390.4630
0.0421	390.4470
0.0423	390.4310
0.0425	390.4150
0.0427	390.4000
0.0428	390.3840
0.0430	390.3680
0.0432	390.3530
0.0434	390.3380
0.0436	390.3220
0.0437	390.3070
0.0439	390.2920
0.0441	390.2770
0.0443	390.2620
0.0445	390.2470
0.0446	390.2320
0.0448	390.2170
0.0450	390.2030
0.0452	390.1880
0.0454	390.1740
0.0455	390.1590
0.0457	390.1450
0.0459	390.1310
0.0461	390.1160
0.0463	390.1020
0.0464	390.0880
0.0466	390.0740
0.0468	390.0610
0.0470	390.0470
0.0472	390.0340
0.0473	390.0200
0.0475	390.0070
0.0477	389.9940
0.0479	389.9800
0.0481	389.9670
0.0482	389.9550
0.0484	389.9420
0.0486	389.9290
0.0488	389.9170
0.0490	389.9040
0.0491	389.8920
0.0493	389.8800
0.0495	389.8680
0.0497	389.8560
0.0499	389.8450
0.0500	389.8330
0.0502	389.8220
0.0504	389.8110
0.0506	389.8000
0.0508	389.7890
0.0509	389.7790
0.0511	389.7690
0.0513	389.7590
0.0515	389.7490
0.0517	389.7400
0.0518	389.7310
0.0520	389.7220
0.0522	389.7140
0.0524	389.7050
0.0526	389.6980
0.0527	389.6900
0.0529	389.6840
0.0531	389.6770
0.0533	389.6710
0.0535	389.6660
0.0536	389.6620
0.0538	389.6580
0.0540	389.6540
0.0542	389.6520
0.0544	389.6500
0.0545	389.6490
0.0547	389.6500
0.0549	389.6510
0.0551	389.6540
0.0553	389.6580
0.0554	389.6630
0.0556	389.6710
0.0558	389.6800
0.0560	389.6910
0.0562	389.7040
0.0563	389.7210
0.0565	389.7400
0.0567	389.7620
0.0569	389.7890
0.0571	389.8190
0.0572	389.8550
0.0574	389.8960
0.0576	389.9440
0.0578	389.9990
0.0580	390.0630
0.0581	390.1380
0.0583	390.2240
0.0585	390.3250
0.0587	390.4420
0.0589	390.5780
0.0590	390.7390
0.0592	390.9280
0.0594	391.1520
0.0596	391.4170
0.0598	391.7330
0.0599	392.1120
0.0601	392.5670
0.0603	393.1170
0.0605	393.7840
0.0607	394.5940
0.0608	395.5790
0.0610	396.7770
0.0612	398.2270
0.0614	399.9700
0.0616	402.0470
0.0617	404.4860
0.0619	407.3110
0.0621	410.5220
0.0623	414.1140
0.0625	418.0640
0.0626	422.3430
0.0628	426.9170
0.0630	431.7520
0.0632	436.8110
0.0634	442.0670
0.0635	447.4910
0.0637	453.0630
0.0639	458.7630
0.0641	464.5760
0.0643	470.4900
0.0644	476.4900
0.0646	482.5690
0.0648	488.7170
0.0650	494.9260
0.0652	501.1900
0.0653	507.5020
0.0655	513.8630
0.0657	520.2610
0.0659	526.6990
0.0661	533.1680
0.0662	539.6710
0.0664	546.2000
0.0666	552.7560
0.0668	559.3390
0.0670	565.9420
0.0671	572.5670
0.0673	579.2110
0.0675	585.8760
0.0677	592.5560
0.0679	599.2520
0.0680	605.9640
0.0682	612.6900
0.0684	619.4300
0.0686	626.1850
0.0688	632.9500
0.0689	639.7270
0.0691	646.5140
0.0693	653.3120
0.0695	660.1210
0.0697	666.9380
0.0698	673.7650
0.0700	680.6000
0.0702	687.4440
0.0704	694.2990
0.0706	701.1580
0.0707	708.0250
0.0709	714.8990
0.0711	721.7800
0.0713	728.6670
0.0715	735.5610
0.0716	742.4610
0.0718	749.3660
0.0720	756.2780
0.0722	763.1940
0.0724	770.1160
0.0725	777.0430
0.0727	783.9750
0.0729	790.9120
0.0731	797.8540
0.0733	804.8000
0.0734	811.7500
0.0736	818.7040
0.0738	825.6630
0.0740	832.6260
0.0742	839.5920
0.0743	846.5620
0.0745	853.5360
0.0747	860.5130
0.0749	867.4940
0.0751	874.4780
0.0752	881.4660
0.0754	888.4570
0.0756	895.4500
0.0758	902.4470
0.0760	909.4470
0.0761	916.4500
0.0763	923.4550
0.0765	928.6790
0.0767	932.9310
0.0769	937.1080
0.0770	941.2280
0.0772	945.3030
0.0774	949.3310
0.0776	953.3130
0.0778	957.2460
0.0779	961.1310
0.0781	964.9670
0.0783	968.7520
0.0785	972.4850
0.0787	976.1660
0.0788	979.7940
0.0790	983.3680
0.0792	986.8870
0.0794	990.3490
0.0796	993.7550
0.0797	997.1050
0.0799	1000.4000
0.0801	1003.6300
0.0803	1006.8000
0.0805	1009.9100
0.0806	1012.9600
0.0808	1015.9500
0.0810	1018.8800
0.0812	1021.7400
0.0814	1024.5500
0.0815	1027.2900
0.0817	1029.9600
0.0819	1032.5800
0.0821	1035.1200
0.0823	1037.6100
0.0824	1040.0300
0.0826	1042.3900
0.0828	1044.6800
0.0830	1046.9100
0.0832	1049.0800
0.0833	1051.1900
0.0835	1053.2300
0.0837	1055.2200
0.0839	1057.1400
0.0841	1059.0000
0.0842	1060.8000
0.0844	1062.5500
0.0846	1064.2400
0.0848	1065.8700
0.0850	1067.4500
0.0851	1068.9700
0.0853	1070.4400
0.0855	1071.8600
0.0857	1073.2300
0.0859	1074.5600
0.0860	1075.8300
0.0862	1077.0600
0.0864	1078.2400
0.0866	1079.3800
0.0868	1080.4800
0.0869	1081.5400
0.0871	1082.5600
0.0873	1083.5400
0.0875	1084.4900
0.0877	1085.4000
0.0878	1086.2800
0.0880	1087.1200
0.0882	1087.9400
0.0884	1088.7300
0.0886	1089.4900
0.0887	1090.2200
0.0889	1090.9300
0.0891	1091.6100
0.0893	1092.2700
0.0895	1092.9100
0.0896	1093.5200
0.0898	1094.1200
0.0900	1094.7000
0.0900	1094.7000
0.0898	1080.8000
0.0896	1073.5700
0.0895	1066.3400
0.0893	1059.1200
0.0891	1051.8900
0.0889	1044.6600
0.0887	1037.4300
0.0886	1030.2000
0.0884	1022.9700
0.0882	1015.7400
0.0880	1008.5100
0.0878	1001.2900
0.0877	994.0560
0.0875	986.8270
0.0873	979.5990
0.0871	972.3700
0.0869	965.1410
0.0868	957.9120
0.0866	950.6840
0.0864	943.4550
0.0862	936.2260
0.0860	928.9970
0.0859	921.7680
0.0857	914.5720
0.0855	907.4320
0.0853	900.3030
0.0851	893.1870
0.0850	886.0840
0.0848	878.9920
0.0846	871.9110
0.0844	864.8390
0.0842	857.7730
0.0841	850.7130
0.0839	843.6560
0.0837	836.6030
0.0835	829.5530
0.0833	822.5040
0.0832	815.4580
0.0830	808.4140
0.0828	801.3710
0.0826	794.3300
0.0824	787.2920
0.0823	780.2550
0.0821	773.2210
0.0819	766.1880
0.0817	759.1580
0.0815	752.1300
0.0814	745.1040
0.0812	738.0800
0.0810	731.0590
0.0808	724.0400
0.0806	717.0230
0.0805	710.0090
0.0803	702.9970
0.0801	695.9880
0.0799	688.9820
0.0797	681.9780
0.0796	674.9770
0.0794	667.9790
0.0792	660.9830
0.0790	653.9910
0.0788	647.0020
0.0787	640.0160
0.0785	633.0330
0.0783	626.0530
0.0781	619.0770
0.0779	612.1040
0.0778	605.1350
0.0776	598.1690
0.0774	591.2070
0.0772	584.2490
0.0770	577.2950
0.0769	570.3440
0.0767	563.3980
0.0765	556.4570
0.0763	549.5200
0.0761	542.5870
0.0760	535.6580
0.0758	528.7350
0.0756	521.8160
0.0754	514.9030
0.0752	507.9950
0.0751	501.0920
0.0749	494.1950
0.0747	487.3040
0.0745	480.4180
0.0743	473.5390
0.0742	466.6660
0.0740	459.8000
0.0738	452.9400
0.0736	446.0870
0.0734	439.2420
0.0733	432.4040
0.0731	425.5740
0.0729	418.7520
0.0727	411.9390
0.0725	405.1340
0.0724	398.3390
0.0722	391.5520
0.0720	384.7760
0.0718	378.0120
0.0716	371.2570
0.0715	364.5130
0.0713	357.7800
0.0711	351.0590
0.0709	344.3510
0.0707	337.6570
0.0706	330.9760
0.0704	324.3100
0.0702	317.6590
0.0700	311.0250
0.0698	304.4070
0.0697	297.8070
0.0695	291.2260
0.0693	284.6660
0.0691	278.1260
0.0689	271.6080
0.0688	265.1130
0.0686	258.6430
0.0684	252.2000
0.0682	245.7880
0.0680	239.4030
0.0679	233.0510
0.0677	226.7330
0.0675	220.4550
0.0673	214.2150
0.0671	208.0180
0.0670	201.8700
0.0668	195.7710
0.0666	189.7290
0.0664	183.7450
0.0662	177.8300
0.0661	171.9850
0.0659	166.2230
0.0657	160.5480
0.0655	154.9730
0.0653	149.5070
0.0652	144.1650
0.0650	138.9610
0.0648	133.9130
0.0646	129.0410
0.0644	124.3680
0.0643	119.9200
0.0641	115.7240
0.0639	111.8090
0.0637	108.2050
0.0635	104.9350
0.0634	102.0170
0.0632	99.4594
0.0630	97.2547
0.0628	95.3839
0.0626	93.8166
0.0625	92.5158
0.0623	91.4425
0.0621	90.5589
0.0619	89.8311
0.0617	89.2302
0.0616	88.7318
0.0614	88.3162
0.0612	87.9676
0.0610	87.6732
0.0608	87.4229
0.0607	87.2086
0.0605	87.0240
0.0603	86.8638
0.0601	86.7239
0.0599	86.6009
0.0598	86.4921
0.0596	86.3954
0.0594	86.3088
0.0592	86.2309
0.0590	86.1604
0.0589	86.0963
0.0587	86.0377
0.0585	85.9838
0.0583	85.9341
0.0581	85.8880
0.0580	85.8451
0.0578	85.8050
0.0576	85.7673
0.0574	85.7318
0.0572	85.6982
0.0571	85.6664
0.0569	85.6360
0.0567	85.6070
0.0565	85.5793
0.0563	85.5526
0.0562	85.5269
0.0560	85.5020
0.0558	85.4780
0.0556	85.4546
0.0554	85.4320
0.0553	85.4099
0.0551	85.3883
0.0549	85.3672
0.0547	85.3465
0.0545	85.3262
0.0544	85.3063
0.0542	85.2867
0.0540	85.2674
0.0538	85.2484
0.0536	85.2296
0.0535	85.2110
0.0533	85.1926
0.0531	85.1744
0.0529	85.1564
0.0527	85.1385
0.0526	85.1208
0.0524	85.1032
0.0522	85.0857
0.0520	85.0683
0.0518	85.0509
0.0517	85.0337
0.0515	85.0165
0.0513	84.9994
0.0511	84.9824
0.0509	84.9653
0.0508	84.9484
0.0506	84.9314
0.0504	84.9145
0.0502	84.8976
0.0500	84.8808
0.0499	84.8640
0.0497	84.8471
0.0495	84.8303
0.0493	84.8135
0.0491	84.7966
0.0490	84.7798
0.0488	84.7630
0.0486	84.7461
0.0484	84.7292
0.0482	84.7123
0.0481	84.6954
0.0479	84.6785
0.0477	84.6616
0.0475	84.6446
0.0473	84.6276
0.0472	84.6106
0.0470	84.5935
0.0468	84.5764
0.0466	84.5593
0.0464	84.5421
0.0463	84.5249
0.0461	84.5077
0.0459	84.4904
0.0457	84.4731
0.0455	84.4557
0.0454	84.4382
0.0452	84.4208
0.0450	84.4032
0.0448	84.3857
0.0446	84.3680
0.0445	84.3504
0.0443	84.3327
0.0441	84.3149
0.0439	84.2971
0.0437	84.2792
0.0436	84.2612
0.0434	84.2432
0.0432	84.2252
0.0430	84.2070
0.0428	84.1888
0.0427	84.1706
0.0425	84.1523
0.0423	84.1339
0.0421	84.1155
0.0419	84.0984
0.0418	84.0782
0.0416	84.0598
0.0414	84.0410
0.0412	84.0224
0.0410	84.0033
0.0409	83.9846
0.0407	83.9654
0.0405	83.9466
0.0403	83.9273
0.0401	83.9082
0.0400	83.8888
0.0398	83.8696
0.0396	83.8500
0.0394	83.8307
0.0392	83.8110
0.0391	83.7915
0.0389	83.7715
0.0387	83.7519
0.0385	83.7319
0.0383	83.7120
0.0382	83.6918
0.0380	83.6719
0.0378	83.6515
0.0376	83.6313
0.0374	83.6108
0.0373	83.5904
0.0371	83.5697
0.0369	83.5492
0.0367	83.5284
0.0365	83.5077
0.0364	83.4866
0.0362	83.4658
0.0360	83.4445
0.0358	83.4234
0.0356	83.4020
0.0355	83.3808
0.0353	83.3605
0.0351	83.3375
0.0349	83.3161
0.0347	83.2955
0.0346	83.2735
0.0344	83.2516
0.0342	83.2295
0.0340	83.2073
0.0338	83.1838
0.0337	83.1616
0.0335	83.1391
0.0333	83.1166
0.0331	83.0939
0.0329	83.0711
0.0328	83.0482
0.0326	83.0252
0.0324	83.0021
0.0322	82.9789
0.0320	82.9555
0.0319	82.9321
0.0317	82.9085
0.0315	82.8848
0.0313	82.8611
0.0311	82.8371
0.0310	82.8131
0.0308	82.7890
0.0306	82.7647
0.0304	82.7403
0.0302	82.7157
0.0301	82.6911
0.0299	82.6663
0.0297	82.6414
0.0295	82.6164
0.0293	82.5912
0.0292	82.5659
0.0290	82.5405
0.0288	82.5149
0.0286	82.4892
0.0284	82.4633
0.0283	82.4373
0.0281	82.4112
0.0279	82.3849
0.0277	82.3584
0.0275	82.3318
0.0274	82.3051
0.0272	82.2782
0.0270	82.2511
0.0268	82.2239
0.0266	82.1965
0.0265	82.1690
0.0263	82.1413
0.0261	82.1134
0.0259	82.0853
0.0257	82.0571
0.0256	82.0287
0.0254	82.0000
0.0252	81.9712
0.0250	81.9422
0.0248	81.9130
0.0247	81.8837
0.0245	81.8540
0.0243	81.8242
0.0241	81.7942
0.0239	81.7639
0.0238	81.7335
0.0236	81.7028
0.0234	81.6718
0.0232	81.6406
0.0230	81.6091
0.0229	81.5774
0.0227	81.5454
0.0225	81.5132
0.0223	81.4806
0.0221	81.4477
0.0220	81.4145
0.0218	81.3810
0.0216	81.3471
0.0214	81.3130
0.0212	81.2784
0.0211	81.2434
0.0209	81.2081
0.0207	81.1723
0.0205	81.1360
0.0203	81.0993
0.0202	81.0621
0.0200	81.0244
0.0198	80.9861
0.0196	80.9473
0.0194	80.9078
0.0193	80.8676
0.0191	80.8268
0.0189	80.7851
0.0187	80.7426
0.0185	80.6993
0.0184	80.6550
0.0182	80.6096
0.0180	80.5631
0.0178	80.5154
0.0176	80.4664
0.0175	80.4158
0.0173	80.3637
0.0171	80.3097
0.0169	80.2538
0.0167	80.1957
0.0166	80.1351
0.0164	80.0718
0.0162	80.0054
0.0160	79.9355
0.0158	79.8617
0.0157	79.7833
0.0155	79.6998
0.0153	79.6105
0.0151	79.5144
0.0149	79.4104
0.0148	79.2972
0.0146	79.1732
0.0144	79.0365
0.0142	78.8848
0.0140	78.7150
0.0139	78.5234
0.0137	78.3056
0.0135	78.0557
0.0133	77.7662
0.0131	77.4275
0.0130	77.0272
0.0128	76.5490
0.0126	75.9716
0.0124	75.2664
0.0122	74.3960
0.0121	73.3101
0.0119	71.9433
0.0117	70.2103
0.0115	68.0057
0.0113	65.2043
0.0112	61.6729
0.0110	57.2854
0.0108	51.9509
0.0106	45.6300
0.0104	38.3446
0.0103	30.1643
0.0101	21.1893
0.0099	11.5284
0.0097	1.2874
0.0095	-9.4406
0.0094	-20.5754
0.0092	-32.0507
0.0090	-43.8121
0.0088	-55.8152
0.0086	-68.0238
0.0085	-80.4081
0.0083	-92.9439
0.0081	-105.6110
0.0079	-118.3930
0.0077	-131.2750
0.0076	-144.2450
0.0074	-157.2950
0.0072	-170.4130
0.0070	-183.5950
0.0068	-196.8320
0.0067	-210.1190
0.0065	-223.4520
0.0063	-236.8250
0.0061	-250.2360
0.0059	-263.6790
0.0058	-277.1520
0.0056	-290.6530
0.0054	-304.1780
0.0052	-317.7250
0.0050	-331.2920
0.0049	-344.8750
0.0047	-358.4730
0.0045	-372.0840
0.0043	-385.7050
0.0041	-399.3350
0.0040	-412.9690
0.0038	-426.6070
0.0036	-440.2430
0.0034	-453.8750
0.0032	-467.4970
0.0031	-481.1050
0.0029	-494.6860
0.0027	-508.2280
0.0025	-521.7060
0.0023	-535.0690
0.0022	-548.1870
0.0020	-560.6750
0.0018	-572.7040
0.0016	-584.5470
0.0014	-596.1650
0.0013	-607.5060
0.0011	-618.5130
0.0009	-629.1260
0.0007	-639.2930
0.0005	-648.9730
0.0004	-658.1030
0.0002	-666.6100
0.0000	-674.4390


==> 15680elements.dat <==
0	0
0.006	0.506984
0.012	1.01397
0.018	1.52095
0.024	2.02794
0.03	2.53492
0.036	3.0419
0.042	3.54889
0.048	4.05587
0.054	4.56286
0.06	5.06984
0.066	5.57682
0.072	6.08381
0.078	6.59079
0.084	7.09777
0.09	7.60476
0.096	8.11174
0.102	8.61872
0.108	9.12571
0.114	9.63269
0.12	10.1397
0.126	10.6467
0.132	11.1536
0.138	11.6605
0.144	12.1673
0.15	12.6741
0.156	13.1807
0.162	13.6873
0.168	14.1938
0.174	14.7002
0.18	15.2065
0.186	15.7128
0.192	16.2189
0.198	16.725
0.204	17.2309
0.21	17.7368
0.216	18.2425
0.222	18.7482
0.228	19.2537
0.234	19.7592
0.24	20.2645
0.246	20.7697
0.252	21.2747
0.258	21.7796
0.264	22.2843
0.27	22.7888
0.276	23.2931
0.282	23.7971
0.288	24.3006
0.294	24.8037
0.3	25.3063
0.306	25.8081
0.312	26.3092
0.318	26.8097
0.324	27.3097
0.33	27.8093
0.336	28.3086
0.342	28.8075
0.348	29.306
0.354	29.8043
0.36	30.3022
0.366	30.7999
0.372	31.2973
0.378	31.7944
0.384	32.2913
0.39	32.7879
0.396	33.2842
0.402	33.7803
0.408	34.2762
0.414	34.7719
0.42	35.2672
0.426	35.7624
0.432	36.2574
0.438	36.7521
0.444	37.2465
0.45	37.7407
0.456	38.2346
0.462	38.7283
0.468	39.2216
0.474	39.7146
0.48	40.2073
0.486	40.6997
0.492	41.1917
0.498	41.6834
0.504	42.1746
0.51	42.6642
0.516	43.151
0.522	43.6358
0.528	44.1195
0.534	44.6022
0.54	45.0842
0.546	45.5655
0.552	46.0463
0.558	46.5266
0.564	47.0062
0.57	47.4855
0.576	47.9645
0.582	48.4432
0.588	48.9218
0.594	49.4
0.6	49.878
0.606	50.3558
0.612	50.8333
0.618	51.3105
0.624	51.7875
0.63	52.2643
0.636	52.7408
0.642	53.217
0.648	53.693
0.654	54.1686
0.66	54.6441
0.666	55.1192
0.672	55.594
0.678	56.0686
0.684	56.5428
0.69	57.0167
0.696	57.4903
0.702	57.9635
0.708	58.4364
0.714	58.9089
0.72	59.3811
0.726	59.8528
0.732	60.3241
0.738	60.795
0.744	61.2654
0.75	61.7353
0.756	62.2047
0.762	62.6737
0.768	63.1422
0.774	63.6102
0.78	64.0777
0.786	64.5447
0.792	65.0111
0.798	65.4771
0.804	65.9424
0.81	66.4072
0.816	66.8714
0.822	67.3349
0.828	67.7979
0.834	68.2603
0.84	68.7219
0.846	69.183
0.852	69.6434
0.858	70.1031
0.864	70.5621
0.87	71.0204
0.876	71.4779
0.882	71.9347
0.888	72.3907
0.894	72.846
0.9	73.3005
0.906	73.7542
0.912	74.2071
0.918	74.6592
0.924	75.1104
0.93	75.5608
0.936	76.0104
0.942	76.459
0.948	76.9068
0.954	77.3537
0.96	77.7997
0.966	78.2447
0.972	78.6889
0.978	79.132
0.984	79.5743
0.99	80.0155
0.996	80.4557
1.002	80.895
1.008	81.3332
1.014	81.7704
1.02	82.2066
1.026	82.6417
1.032	83.0757
1.038	83.5087
1.044	83.9406
1.05	84.3713
1.056	84.801
1.062	85.2294
1.068	85.6568
1.074	86.083
1.08	86.508
1.086	86.9317
1.092	87.3544
1.098	87.7757
1.104	88.1958
1.11	88.6146
1.116	89.0322
1.122	89.4485
1.128	89.8635
1.134	90.2772
1.14	90.6895
1.146	91.1005
1.152	91.5101
1.158	91.9183
1.164	92.325
1.17	92.7304
1.176	93.1342
1.182	93.5367
1.188	93.9377
1.194	94.3371
1.2	94.7349
1.206	95.1313
1.212	95.5261
1.218	95.9193
1.224	96.3108
1.23	96.7007
1.236	97.0891
1.242	97.4756
1.248	97.8605
1.254	98.2436
1.26	98.6249
1.266	99.0045
1.272	99.3822
1.278	99.7582
1.284	100.132
1.29	100.504
1.296	100.875
1.302	101.243
1.308	101.609
1.314	101.973
1.32	102.335
1.326	102.696
1.332	103.054
1.338	103.409
1.344	103.763
1.35	104.114
1.356	104.463
1.362	104.809
1.368	105.153
1.374	105.494
1.38	105.833
1.386	106.17
1.392	106.504
1.398	106.835
1.404	107.163
1.41	107.489
1.416	107.812
1.422	108.133
1.428	108.45
1.434	108.764
1.44	109.075
1.446	109.383
1.452	109.688
1.458	109.99
1.464	110.289
1.47	110.584
1.476	110.877
1.482	111.165
1.488	111.45
1.494	111.732
1.5	112.01
1.506	112.285
1.512	112.556
1.518	112.823
1.524	113.086
1.53	113.345
1.536	113.6
1.542	113.851
1.548	114.098
1.554	114.341
1.56	114.58
1.566	114.814
1.572	115.043
1.578	115.269
1.584	115.489
1.59	115.705
1.596	115.916
1.602	116.122
1.608	116.324
1.614	116.521
1.62	116.713
1.626	116.9
1.632	117.082
1.638	117.26
1.644	117.433
1.65	117.601
1.656	117.764
1.662	117.923
1.668	118.076
1.674	118.225
1.68	118.369
1.686	118.508
1.692	118.642
1.698	118.772
1.704	118.897
1.71	119.017
1.716	119.133
1.722	119.244
1.728	119.351
1.734	119.454
1.74	119.552
1.746	119.646
1.752	119.736
1.758	119.822
1.764	119.905
1.77	119.984
1.776	120.061
1.782	120.133
1.788	120.203
1.794	120.27
1.8	120.334
1.806	120.395
1.812	120.453
1.818	120.509
1.824	120.563
1.83	120.614
1.836	120.663
1.842	120.71
1.848	120.755
1.854	120.797
1.86	120.838
1.866	120.877
1.872	120.914
1.878	120.95
1.884	120.983
1.89	121.016
1.896	121.047
1.902	121.076
1.908	121.104
1.914	121.131
1.92	121.157
1.926	121.181
1.932	121.205
1.938	121.227
1.944	121.249
1.95	121.269
1.956	121.289
1.962	121.308
1.968	121.326
1.974	121.344
1.98	121.36
1.986	121.376
1.992	121.392
1.998	121.407
2.004	121.421
2.01	121.434
2.016	121.448
2.022	121.46
2.028	121.472
2.034	121.484
2.04	121.495
2.046	121.507
2.052	121.517
2.058	121.528
2.064	121.54
2.07	121.552
2.076	121.565
2.082	121.579
2.088	121.596
2.094	121.615
2.1	121.635
2.106	121.658
2.112	121.682
2.118	121.709
2.124	121.737
2.13	121.767
2.136	121.798
2.142	121.831
2.148	121.866
2.154	121.902
2.16	121.94
2.166	121.979
2.172	122.021
2.178	122.063
2.184	122.107
2.19	122.151
2.196	122.195
2.202	122.24
2.208	122.286
2.214	122.333
2.22	122.381
2.226	122.43
2.232	122.481
2.238	122.532
2.244	122.584
2.25	122.636
2.256	122.689
2.262	122.741
2.268	122.794
2.274	122.847
2.28	122.899
2.286	122.952
2.292	123.006
2.298	123.059
2.304	123.114
2.31	123.169
2.316	123.225
2.322	123.282
2.328	123.34
2.334	123.398
2.34	123.456
2.346	123.514
2.352	123.572
2.358	123.63
2.364	123.687
2.37	123.743
2.376	123.8
2.382	123.856
2.388	123.911
2.394	123.967
2.4	124.023
2.406	124.079
2.412	124.136
2.418	124.193
2.424	124.251
2.43	124.31
2.436	124.37
2.442	124.43
2.448	124.49
2.454	124.55
2.46	124.61
2.466	124.669
2.472	124.728
2.478	124.787
2.484	124.844
2.49	124.901
2.496	124.957
2.502	125.013
2.508	125.068
2.514	125.123
2.52	125.178
2.526	125.232
2.532	125.287
2.538	125.342
2.544	125.398
2.55	125.455
2.556	125.512
2.562	125.569
2.568	125.627
2.574	125.685
2.58	125.743
2.586	125.801
2.592	125.859
2.598	125.916
2.604	125.974
2.61	126.031
2.616	126.087
2.622	126.143
2.628	126.199
2.634	126.254
2.64	126.31
2.646	126.365
2.652	126.42
2.658	126.475
2.664	126.53
2.67	126.586
2.676	126.641
2.682	126.696
2.688	126.752
2.694	126.808
2.7	126.864
2.706	126.92
2.712	126.976
2.718	127.032
2.724	127.088
2.73	127.143
2.736	127.198
2.742	127.252
2.748	127.305
2.754	127.358
2.76	127.411
2.766	127.463
2.772	127.515
2.778	127.567
2.784	127.618
2.79	127.669
2.796	127.719
2.802	127.77
2.808	127.821
2.814	127.872
2.82	127.923
2.826	127.974
2.832	128.026
2.838	128.077
2.844	128.128
2.85	128.179
2.856	128.23
2.862	128.281
2.868	128.332
2.874	128.382
2.88	128.432
2.886	128.482
2.892	128.532
2.898	128.582
2.904	128.632
2.91	128.682
2.916	128.733
2.922	128.784
2.928	128.835
2.934	128.886
2.94	128.938
2.946	128.989
2.952	129.041
2.958	129.093
2.964	129.144
2.97	129.194
2.976	129.244
2.982	129.294
2.988	129.343
2.994	129.392
3	129.44
3.006	129.487
3.012	129.535
3.018	129.582
3.024	129.629
3.03	129.676
3.036	129.723
3.042	129.769
3.048	129.816
3.054	129.862
3.06	129.909
3.066	129.955
3.072	130.001
3.078	130.047
3.084	130.093
3.09	130.139
3.096	130.186
3.102	130.232
3.108	130.278
3.114	130.325
3.12	130.372
3.126	130.419
3.132	130.467
3.138	130.515
3.144	130.564
3.15	130.613
3.156	130.662
3.162	130.712
3.168	130.762
3.174	130.812
3.18	130.862
3.186	130.912
3.192	130.961
3.198	131.011
3.204	131.06
3.21	131.109
3.216	131.158
3.222	131.207
3.228	131.256
3.234	131.304
3.24	131.352
3.246	131.4
3.252	131.447
3.258	131.493
3.264	131.539
3.27	131.585
3.276	131.63
3.282	131.674
3.288	131.718
3.294	131.762
3.3	131.806
3.306	131.849
3.312	131.893
3.318	131.937
3.324	131.98
3.33	132.024
3.336	132.068
3.342	132.113
3.348	132.157
3.354	132.203
3.36	132.248
3.366	132.294
3.372	132.341
3.378	132.388
3.384	132.435
3.39	132.483
3.396	132.53
3.402	132.578
3.408	132.626
3.414	132.674
3.42	132.722
3.426	132.77
3.432	132.818
3.438	132.867
3.444	132.914
3.45	132.962
3.456	133.01
3.462	133.057
3.468	133.105
3.474	133.152
3.48	133.199
3.486	133.246
3.492	133.293
3.498	133.34
3.504	133.386
3.51	133.433
3.516	133.479
3.522	133.525
3.528	133.571
3.534	133.617
3.54	133.663
3.546	133.708
3.552	133.754
3.558	133.8
3.564	133.845
3.57	133.891
3.576	133.937
3.582	133.983
3.588	134.029
3.594	134.075
3.6	134.12
3.606	134.166
3.612	134.212
3.618	134.258
3.624	134.304
3.63	134.351
3.636	134.397
3.642	134.444
3.648	134.49
3.654	134.537
3.66	134.585
3.666	134.632
3.672	134.68
3.678	134.728
3.684	134.777
3.69	134.826
3.696	134.875
3.702	134.926
3.708	134.976
3.714	135.028
3.72	135.079
3.726	135.131
3.732	135.184
3.738	135.238
3.744	135.291
3.75	135.346
3.756	135.4
3.762	135.455
3.768	135.511
3.774	135.567
3.78	135.623
3.786	135.679
3.792	135.735
3.798	135.792
3.804	135.849
3.81	135.905
3.816	135.962
3.822	136.019
3.828	136.076
3.834	136.134
3.84	136.191
3.846	136.248
3.852	136.306
3.858	136.364
3.864	136.422
3.87	136.48
3.876	136.539
3.882	136.597
3.888	136.656
3.894	136.716
3.9	136.775
3.906	136.834
3.912	136.894
3.918	136.954
3.924	137.013
3.93	137.073
3.936	137.132
3.942	137.192
3.948	137.251
3.954	137.31
3.96	137.369
3.966	137.427
3.972	137.486
3.978	137.545
3.984	137.604
3.99	137.663
3.996	137.722
4.002	137.781
4.008	137.841
4.014	137.901
4.02	137.961
4.026	138.022
4.032	138.083
4.038	138.144
4.044	138.205
4.05	138.266
4.056	138.328
4.062	138.39
4.068	138.452
4.074	138.514
4.08	138.577
4.086	138.639
4.092	138.702
4.098	138.764
4.104	138.827
4.11	138.89
4.116	138.953
4.122	139.016
4.128	139.079
4.134	139.142
4.14	139.206
4.146	139.269
4.152	139.333
4.158	139.397
4.164	139.461
4.17	139.525
4.176	139.589
4.182	139.653
4.188	139.717
4.194	139.782
4.2	139.846
4.206	139.91
4.212	139.975
4.218	140.039
4.224	140.104
4.23	140.169
4.236	140.234
4.242	140.299
4.248	140.364
4.254	140.429
4.26	140.494
4.266	140.56
4.272	140.626
4.278	140.691
4.284	140.757
4.29	140.823
4.296	140.889
4.302	140.955
4.308	141.021
4.314	141.087
4.32	141.153
4.326	141.218
4.332	141.283
4.338	141.348
4.344	141.413
4.35	141.478
4.356	141.543
4.362	141.608
4.368	141.673
4.374	141.738
4.38	141.803
4.386	141.869
4.392	141.934
4.398	142
4.404	142.066
4.41	142.133
4.416	142.199
4.422	142.266
4.428	142.333
4.434	142.4
4.44	142.467
4.446	142.534
4.452	142.601
4.458	142.668
4.464	142.736
4.47	142.803
4.476	142.871
4.482	142.939
4.488	143.007
4.494	143.075
4.5	143.144
4.506	143.212
4.512	143.281
4.518	143.35
4.524	143.419
4.53	143.488
4.536	143.557
4.542	143.626
4.548	143.696
4.554	143.765
4.56	143.835
4.566	143.904
4.572	143.974
4.578	144.043
4.584	144.113
4.59	144.183
4.596	144.253
4.602	144.323
4.608	144.394
4.614	144.464
4.62	144.535
4.626	144.605
4.632	144.676
4.638	144.747
4.644	144.817
4.65	144.888
4.656	144.959
4.662	145.03
4.668	145.1
4.674	145.171
4.68	145.242
4.686	145.313
4.692	145.383
4.698	145.454
4.704	145.525
4.71	145.596
4.716	145.667
4.722	145.738
4.728	145.809
4.734	145.881
4.74	145.952
4.746	146.024
4.752	146.095
4.758	146.167
4.764	146.239
4.77	146.311
4.776	146.383
4.782	146.456
4.788	146.528
4.794	146.601
4.8	146.674
4.806	146.747
4.812	146.82
4.818	146.894
4.824	146.968
4.83	147.042
4.836	147.116
4.842	147.19
4.848	147.265
4.854	147.34
4.86	147.415
4.866	147.49
4.872	147.565
4.878	147.64
4.884	147.716
4.89	147.791
4.896	147.867
4.902	147.943
4.908	148.019
4.914	148.094
4.92	148.17
4.926	148.246
4.932	148.322
4.938	148.397
4.944	148.473
4.95	148.549
4.956	148.625
4.962	148.702
4.968	148.778
4.974	148.854
4.98	148.93
4.986	149.006
4.992	149.082
4.998	149.158
5.004	149.234
5.01	149.309
5.016	149.385
5.022	149.461
5.028	149.537
5.034	149.613
5.04	149.689
5.046	149.766
5.052	149.842
5.058	149.918
5.064	149.994
5.07	150.071
5.076	150.147
5.082	150.224
5.088	150.301
5.094	150.378
5.1	150.455
5.106	150.532
5.112	150.61
5.118	150.687
5.124	150.765
5.13	150.842
5.136	150.92
5.142	150.998
5.148	151.076
5.154	151.154
5.16	151.233
5.166	151.311
5.172	151.39
5.178	151.469
5.184	151.547
5.19	151.625
5.196	151.703
5.202	151.781
5.208	151.859
5.214	151.937
5.22	152.015
5.226	152.092
5.232	152.17
5.238	152.248
5.244	152.326
5.25	152.403
5.256	152.481
5.262	152.559
5.268	152.637
5.274	152.715
5.28	152.793
5.286	152.871
5.292	152.948
5.298	153.026
5.304	153.104
5.31	153.181
5.316	153.259
5.322	153.336
5.328	153.413
5.334	153.49
5.34	153.566
5.346	153.643
5.352	153.72
5.358	153.797
5.364	153.873
5.37	153.95
5.376	154.026
5.382	154.103
5.388	154.18
5.394	154.257
5.4	154.333
5.406	154.41
5.412	154.487
5.418	154.564
5.424	154.641
5.43	154.719
5.436	154.796
5.442	154.873
5.448	154.951
5.454	155.029
5.46	155.107
5.466	155.185
5.472	155.263
5.478	155.341
5.484	155.419
5.49	155.497
5.496	155.576
5.502	155.654
5.508	155.733
5.514	155.812
5.52	155.891
5.526	155.97
5.532	156.049
5.538	156.128
5.544	156.207
5.55	156.286
5.556	156.365
5.562	156.444
5.568	156.524
5.574	156.603
5.58	156.683
5.586	156.762
5.592	156.841
5.598	156.921
5.604	157.001
5.61	157.08
5.616	157.16
5.622	157.24
5.628	157.32
5.634	157.4
5.64	157.48
5.646	157.56
5.652	157.641
5.658	157.721
5.664	157.802
5.67	157.883
5.676	157.964
5.682	158.045
5.688	158.127
5.694	158.208
5.7	158.29
5.706	158.372
5.712	158.454
5.718	158.536
5.724	158.618
5.73	158.701
5.736	158.783
5.742	158.866
5.748	158.949
5.754	159.032
5.76	159.115
5.766	159.198
5.772	159.282
5.778	159.365
5.784	159.448
5.79	159.532
5.796	159.615
5.802	159.699
5.808	159.783
5.814	159.866
5.82	159.95
5.826	160.034
5.832	160.118
5.838	160.202
5.844	160.287
5.85	160.371
5.856	160.455
5.862	160.54
5.868	160.625
5.874	160.71
5.88	160.796
5.886	160.881
5.892	160.967
5.898	161.053
5.904	161.139
5.91	161.225
5.916	161.312
5.922	161.399
5.928	161.486
5.934	161.573
5.94	161.661
5.946	161.748
5.952	161.836
5.958	161.924
5.964	162.013
5.97	162.101
5.976	162.19
5.982	162.279
5.988	162.367
5.994	162.456
6	162.545
6	162.545
5.994	161.826
5.988	161.241
5.982	160.709
5.976	160.215
5.97	159.752
5.964	159.315
5.958	158.896
5.952	158.49
5.946	158.086
5.94	157.683
5.934	157.28
5.928	156.876
5.922	156.473
5.916	156.07
5.91	155.666
5.904	155.263
5.898	154.859
5.892	154.456
5.886	154.052
5.88	153.649
5.874	153.246
5.868	152.842
5.862	152.439
5.856	152.035
5.85	151.632
5.844	151.229
5.838	150.825
5.832	150.422
5.826	150.019
5.82	149.615
5.814	149.212
5.808	148.808
5.802	148.405
5.796	148.002
5.79	147.598
5.784	147.195
5.778	146.791
5.772	146.388
5.766	145.985
5.76	145.581
5.754	145.178
5.748	144.774
5.742	144.371
5.736	143.968
5.73	143.564
5.724	143.161
5.718	142.757
5.712	142.354
5.706	141.951
5.7	141.547
5.694	141.144
5.688	140.74
5.682	140.337
5.676	139.934
5.67	139.53
5.664	139.127
5.658	138.724
5.652	138.32
5.646	137.917
5.64	137.514
5.634	137.11
5.628	136.707
5.622	136.304
5.616	135.9
5.61	135.497
5.604	135.094
5.598	134.691
5.592	134.287
5.586	133.884
5.58	133.481
5.574	133.078
5.568	132.675
5.562	132.272
5.556	131.868
5.55	131.465
5.544	131.062
5.538	130.659
5.532	130.256
5.526	129.853
5.52	129.45
5.514	129.047
5.508	128.644
5.502	128.241
5.496	127.839
5.49	127.436
5.484	127.033
5.478	126.631
5.472	126.228
5.466	125.826
5.46	125.424
5.454	125.022
5.448	124.62
5.442	124.219
5.436	123.818
5.43	123.417
5.424	123.016
5.418	122.615
5.412	122.214
5.406	121.814
5.4	121.414
5.394	121.013
5.388	120.613
5.382	120.213
5.376	119.813
5.37	119.414
5.364	119.014
5.358	118.614
5.352	118.215
5.346	117.815
5.34	117.416
5.334	117.017
5.328	116.618
5.322	116.219
5.316	115.82
5.31	115.421
5.304	115.023
5.298	114.624
5.292	114.226
5.286	113.827
5.28	113.429
5.274	113.031
5.268	112.633
5.262	112.235
5.256	111.837
5.25	111.44
5.244	111.042
5.238	110.645
5.232	110.247
5.226	109.85
5.22	109.453
5.214	109.056
5.208	108.659
5.202	108.263
5.196	107.866
5.19	107.469
5.184	107.073
5.178	106.677
5.172	106.281
5.166	105.885
5.16	105.489
5.154	105.094
5.148	104.698
5.142	104.303
5.136	103.908
5.13	103.513
5.124	103.118
5.118	102.723
5.112	102.329
5.106	101.934
5.1	101.54
5.094	101.146
5.088	100.753
5.082	100.359
5.076	99.9655
5.07	99.5723
5.064	99.1792
5.058	98.7865
5.052	98.3939
5.046	98.0016
5.04	97.6094
5.034	97.2175
5.028	96.8258
5.022	96.4344
5.016	96.0431
5.01	95.6522
5.004	95.2615
4.998	94.871
4.992	94.4809
4.986	94.0911
4.98	93.7016
4.974	93.3124
4.968	92.9235
4.962	92.5349
4.956	92.1466
4.95	91.7587
4.944	91.3713
4.938	90.9843
4.932	90.5978
4.926	90.212
4.92	89.8269
4.914	89.4425
4.908	89.0589
4.902	88.676
4.896	88.2942
4.89	87.9131
4.884	87.533
4.878	87.1537
4.872	86.7753
4.866	86.3976
4.86	86.0208
4.854	85.6449
4.848	85.2699
4.842	84.896
4.836	84.5233
4.83	84.1516
4.824	83.7812
4.818	83.4121
4.812	83.0445
4.806	82.6782
4.8	82.3134
4.794	81.9502
4.788	81.5884
4.782	81.228
4.776	80.8691
4.77	80.5117
4.764	80.1557
4.758	79.8012
4.752	79.4481
4.746	79.0964
4.74	78.7462
4.734	78.3974
4.728	78.0502
4.722	77.7046
4.716	77.3606
4.71	77.0184
4.704	76.6781
4.698	76.3396
4.692	76.0032
4.686	75.6689
4.68	75.3368
4.674	75.007
4.668	74.6798
4.662	74.3551
4.656	74.033
4.65	73.7138
4.644	73.3975
4.638	73.0844
4.632	72.7745
4.626	72.4681
4.62	72.1654
4.614	71.8665
4.608	71.5715
4.602	71.2806
4.596	70.994
4.59	70.7119
4.584	70.4344
4.578	70.1615
4.572	69.8932
4.566	69.6298
4.56	69.3713
4.554	69.1177
4.548	68.869
4.542	68.625
4.536	68.3858
4.53	68.1512
4.524	67.9212
4.518	67.6957
4.512	67.4745
4.506	67.2574
4.5	67.0443
4.494	66.8354
4.488	66.6306
4.482	66.4298
4.476	66.2329
4.47	66.0398
4.464	65.85
4.458	65.6636
4.452	65.4805
4.446	65.3006
4.44	65.1237
4.434	64.9497
4.428	64.7786
4.422	64.6102
4.416	64.4448
4.41	64.2823
4.404	64.1226
4.398	63.9656
4.392	63.8114
4.386	63.6598
4.38	63.5108
4.374	63.3641
4.368	63.2197
4.362	63.0776
4.356	62.938
4.35	62.8007
4.344	62.6659
4.338	62.5335
4.332	62.4036
4.326	62.2757
4.32	62.15
4.314	62.0262
4.308	61.9042
4.302	61.784
4.296	61.6656
4.29	61.549
4.284	61.4343
4.278	61.3213
4.272	61.2101
4.266	61.1008
4.26	60.9931
4.254	60.8871
4.248	60.7827
4.242	60.6798
4.236	60.5783
4.23	60.4781
4.224	60.3791
4.218	60.2814
4.212	60.185
4.206	60.0897
4.2	59.9957
4.194	59.903
4.188	59.8118
4.182	59.7219
4.176	59.6335
4.17	59.5465
4.164	59.4609
4.158	59.3766
4.152	59.2935
4.146	59.2116
4.14	59.1307
4.134	59.0509
4.128	58.972
4.122	58.8941
4.116	58.8172
4.11	58.7413
4.104	58.6664
4.098	58.5925
4.092	58.5198
4.086	58.4483
4.08	58.378
4.074	58.3088
4.068	58.2408
4.062	58.174
4.056	58.1083
4.05	58.0436
4.044	57.98
4.038	57.9173
4.032	57.8554
4.026	57.7944
4.02	57.7343
4.014	57.6749
4.008	57.6162
4.002	57.5582
3.996	57.5009
3.99	57.4443
3.984	57.3882
3.978	57.3327
3.972	57.278
3.966	57.2238
3.96	57.1701
3.954	57.117
3.948	57.0645
3.942	57.0126
3.936	56.9612
3.93	56.9104
3.924	56.8602
3.918	56.8105
3.912	56.7613
3.906	56.7126
3.9	56.6644
3.894	56.6167
3.888	56.5695
3.882	56.5227
3.876	56.4763
3.87	56.4303
3.864	56.3847
3.858	56.3394
3.852	56.2945
3.846	56.2499
3.84	56.2057
3.834	56.1618
3.828	56.1181
3.822	56.0748
3.816	56.0317
3.81	55.9888
3.804	55.9462
3.798	55.904
3.792	55.8618
3.786	55.82
3.78	55.7783
3.774	55.7369
3.768	55.6955
3.762	55.6545
3.756	55.6135
3.75	55.5727
3.744	55.5322
3.738	55.4917
3.732	55.4513
3.726	55.4111
3.72	55.3711
3.714	55.3311
3.708	55.2912
3.702	55.2514
3.696	55.2118
3.69	55.1722
3.684	55.1327
3.678	55.0933
3.672	55.054
3.666	55.0148
3.66	54.9757
3.654	54.9366
3.648	54.8977
3.642	54.8588
3.636	54.8201
3.63	54.7814
3.624	54.7428
3.618	54.7044
3.612	54.666
3.606	54.6277
3.6	54.5895
3.594	54.5514
3.588	54.5133
3.582	54.4753
3.576	54.4375
3.57	54.3997
3.564	54.3619
3.558	54.3242
3.552	54.2866
3.546	54.2491
3.54	54.2115
3.534	54.1741
3.528	54.1366
3.522	54.0992
3.516	54.0617
3.51	54.0244
3.504	53.9869
3.498	53.9496
3.492	53.9121
3.486	53.8748
3.48	53.8373
3.474	53.7999
3.468	53.7623
3.462	53.7248
3.456	53.6871
3.45	53.6495
3.444	53.6117
3.438	53.5738
3.432	53.5359
3.426	53.4979
3.42	53.4598
3.414	53.4216
3.408	53.3833
3.402	53.345
3.396	53.3066
3.39	53.2681
3.384	53.2296
3.378	53.191
3.372	53.1524
3.366	53.1137
3.36	53.0749
3.354	53.0362
3.348	52.9973
3.342	52.9585
3.336	52.9196
3.33	52.8807
3.324	52.8418
3.318	52.8029
3.312	52.764
3.306	52.7251
3.3	52.6862
3.294	52.6473
3.288	52.6084
3.282	52.5694
3.276	52.5305
3.27	52.4916
3.264	52.4526
3.258	52.4137
3.252	52.3748
3.246	52.3359
3.24	52.2969
3.234	52.2581
3.228	52.2192
3.222	52.1804
3.216	52.1416
3.21	52.1028
3.204	52.0641
3.198	52.0254
3.192	51.9868
3.186	51.9483
3.18	51.9098
3.174	51.8715
3.168	51.8333
3.162	51.7951
3.156	51.757
3.15	51.7191
3.144	51.6813
3.138	51.6435
3.132	51.6059
3.126	51.5685
3.12	51.5311
3.114	51.4939
3.108	51.4568
3.102	51.4198
3.096	51.3829
3.09	51.3461
3.084	51.3094
3.078	51.2728
3.072	51.2363
3.066	51.1999
3.06	51.1636
3.054	51.1274
3.048	51.0912
3.042	51.0551
3.036	51.0191
3.03	50.9833
3.024	50.9475
3.018	50.9118
3.012	50.8762
3.006	50.8407
3	50.8054
2.994	50.7702
2.988	50.7351
2.982	50.7001
2.976	50.6654
2.97	50.6307
2.964	50.5962
2.958	50.5619
2.952	50.5278
2.946	50.4938
2.94	50.46
2.934	50.4264
2.928	50.3929
2.922	50.3596
2.916	50.3265
2.91	50.2936
2.904	50.2608
2.898	50.2282
2.892	50.1956
2.886	50.1633
2.88	50.1311
2.874	50.099
2.868	50.0669
2.862	50.035
2.856	50.0032
2.85	49.9714
2.844	49.9398
2.838	49.9081
2.832	49.8766
2.826	49.8452
2.82	49.8139
2.814	49.7826
2.808	49.7515
2.802	49.7204
2.796	49.6896
2.79	49.6588
2.784	49.6282
2.778	49.5976
2.772	49.5673
2.766	49.5371
2.76	49.507
2.754	49.4771
2.748	49.4474
2.742	49.4178
2.736	49.3884
2.73	49.3591
2.724	49.3299
2.718	49.301
2.712	49.2721
2.706	49.2434
2.7	49.2148
2.694	49.1863
2.688	49.158
2.682	49.1297
2.676	49.1015
2.67	49.0734
2.664	49.0454
2.658	49.0175
2.652	48.9896
2.646	48.9618
2.64	48.934
2.634	48.9063
2.628	48.8787
2.622	48.8511
2.616	48.8235
2.61	48.7961
2.604	48.7687
2.598	48.7415
2.592	48.7143
2.586	48.6872
2.58	48.6603
2.574	48.6334
2.568	48.6067
2.562	48.5801
2.556	48.5535
2.55	48.5272
2.544	48.5009
2.538	48.4748
2.532	48.4488
2.526	48.4229
2.52	48.3972
2.514	48.3715
2.508	48.3461
2.502	48.3207
2.496	48.2954
2.49	48.2703
2.484	48.2453
2.478	48.2203
2.472	48.1956
2.466	48.1709
2.46	48.1463
2.454	48.1218
2.448	48.0974
2.442	48.073
2.436	48.0488
2.43	48.0245
2.424	48.0004
2.418	47.9764
2.412	47.9524
2.406	47.9284
2.4	47.9046
2.394	47.8808
2.388	47.8571
2.382	47.8335
2.376	47.8099
2.37	47.7865
2.364	47.7632
2.358	47.7399
2.352	47.7168
2.346	47.6937
2.34	47.6708
2.334	47.648
2.328	47.6253
2.322	47.6027
2.316	47.5802
2.31	47.5579
2.304	47.5356
2.298	47.5135
2.292	47.4915
2.286	47.4696
2.28	47.4478
2.274	47.4261
2.268	47.4046
2.262	47.3831
2.256	47.3618
2.25	47.3405
2.244	47.3194
2.238	47.2983
2.232	47.2773
2.226	47.2565
2.22	47.2357
2.214	47.2149
2.208	47.1943
2.202	47.1737
2.196	47.1532
2.19	47.1328
2.184	47.1126
2.178	47.0924
2.172	47.0723
2.166	47.0524
2.16	47.0326
2.154	47.0129
2.148	46.9934
2.142	46.9739
2.136	46.9547
2.13	46.9356
2.124	46.9166
2.118	46.8978
2.112	46.8792
2.106	46.8607
2.1	46.8423
2.094	46.8242
2.088	46.8061
2.082	46.7883
2.076	46.7706
2.07	46.753
2.064	46.7356
2.058	46.7184
2.052	46.7013
2.046	46.6843
2.04	46.6675
2.034	46.6508
2.028	46.6342
2.022	46.6178
2.016	46.6016
2.01	46.5854
2.004	46.5694
1.998	46.5534
1.992	46.5376
1.986	46.5219
1.98	46.5062
1.974	46.4907
1.968	46.4752
1.962	46.4597
1.956	46.4444
1.95	46.4291
1.944	46.4139
1.938	46.3988
1.932	46.3838
1.926	46.3688
1.92	46.3539
1.914	46.3391
1.908	46.3243
1.902	46.3096
1.896	46.295
1.89	46.2804
1.884	46.2659
1.878	46.2514
1.872	46.237
1.866	46.2226
1.86	46.2083
1.854	46.194
1.848	46.1797
1.842	46.1655
1.836	46.1513
1.83	46.1372
1.824	46.1231
1.818	46.109
1.812	46.0949
1.806	46.0809
1.8	46.0669
1.794	46.0529
1.788	46.0389
1.782	46.0248
1.776	46.0108
1.77	45.9967
1.764	45.9826
1.758	45.9685
1.752	45.9544
1.746	45.9402
1.74	45.9261
1.734	45.912
1.728	45.898
1.722	45.8839
1.716	45.8698
1.71	45.8556
1.704	45.8415
1.698	45.8273
1.692	45.8131
1.686	45.7989
1.68	45.7847
1.674	45.7705
1.668	45.7563
1.662	45.7421
1.656	45.7279
1.65	45.7137
1.644	45.6994
1.638	45.6852
1.632	45.6709
1.626	45.6567
1.62	45.6424
1.614	45.6281
1.608	45.6137
1.602	45.5993
1.596	45.5849
1.59	45.5704
1.584	45.5559
1.578	45.5414
1.572	45.5267
1.566	45.5121
1.56	45.4974
1.554	45.4827
1.548	45.4678
1.542	45.453
1.536	45.438
1.53	45.423
1.524	45.408
1.518	45.3928
1.512	45.3776
1.506	45.3623
1.5	45.3469
1.494	45.3315
1.488	45.3159
1.482	45.3003
1.476	45.2846
1.47	45.2687
1.464	45.2528
1.458	45.2368
1.452	45.2207
1.446	45.2045
1.44	45.1882
1.434	45.1718
1.428	45.1553
1.422	45.1387
1.416	45.1219
1.41	45.1051
1.404	45.0881
1.398	45.0711
1.392	45.0539
1.386	45.0366
1.38	45.0191
1.374	45.0016
1.368	44.9839
1.362	44.9661
1.356	44.9482
1.35	44.9301
1.344	44.9119
1.338	44.8936
1.332	44.8751
1.326	44.8565
1.32	44.8378
1.314	44.8189
1.308	44.7998
1.302	44.7806
1.296	44.7612
1.29	44.7417
1.284	44.722
1.278	44.7021
1.272	44.682
1.266	44.6617
1.26	44.6412
1.254	44.6205
1.248	44.5995
1.242	44.5783
1.236	44.5568
1.23	44.535
1.224	44.5128
1.218	44.4902
1.212	44.4669
1.206	44.443
1.2	44.4179
1.194	44.3915
1.188	44.3631
1.182	44.3321
1.176	44.2981
1.17	44.2608
1.164	44.2201
1.158	44.1762
1.152	44.1292
1.146	44.0791
1.14	44.0261
1.134	43.9701
1.128	43.9112
1.122	43.8492
1.116	43.7843
1.11	43.7165
1.104	43.6455
1.098	43.5714
1.092	43.4938
1.086	43.413
1.08	43.3288
1.074	43.241
1.068	43.1493
1.062	43.0534
1.056	42.9531
1.05	42.8484
1.044	42.7387
1.038	42.6236
1.032	42.5025
1.026	42.3747
1.02	42.24
1.014	42.0981
1.008	41.9491
1.002	41.7935
0.996	41.6321
0.99	41.4657
0.984	41.2948
0.978	41.1201
0.972	40.9419
0.966	40.7607
0.96	40.5768
0.954	40.3904
0.948	40.2017
0.942	40.0109
0.936	39.8181
0.93	39.6236
0.924	39.4273
0.918	39.2293
0.912	39.0298
0.906	38.8288
0.9	38.6263
0.894	38.4225
0.888	38.2173
0.882	38.0109
0.876	37.8032
0.87	37.5944
0.864	37.3843
0.858	37.173
0.852	36.9606
0.846	36.747
0.84	36.5322
0.834	36.3162
0.828	36.099
0.822	35.8807
0.816	35.6613
0.81	35.4409
0.804	35.2197
0.798	34.9977
0.792	34.7748
0.786	34.5511
0.78	34.3264
0.774	34.1008
0.768	33.8743
0.762	33.6467
0.756	33.418
0.75	33.1881
0.744	32.957
0.738	32.7244
0.732	32.4901
0.726	32.2539
0.72	32.0157
0.714	31.7755
0.708	31.5333
0.702	31.2892
0.696	31.0437
0.69	30.7971
0.684	30.5498
0.678	30.3019
0.672	30.0536
0.666	29.8051
0.66	29.5564
0.654	29.3075
0.648	29.0582
0.642	28.8085
0.636	28.5584
0.63	28.3076
0.624	28.0562
0.618	27.804
0.612	27.5509
0.606	27.2968
0.6	27.0417
0.594	26.7855
0.588	26.5282
0.582	26.2697
0.576	26.0099
0.57	25.7488
0.564	25.4863
0.558	25.2224
0.552	24.9571
0.546	24.6901
0.54	24.4216
0.534	24.1512
0.528	23.879
0.522	23.6049
0.516	23.3287
0.51	23.0505
0.504	22.77
0.498	22.4872
0.492	22.2021
0.486	21.9144
0.48	21.6241
0.474	21.331
0.468	21.035
0.462	20.7359
0.456	20.4336
0.45	20.1279
0.444	19.8186
0.438	19.5058
0.432	19.1894
0.426	18.8694
0.42	18.5457
0.414	18.2184
0.408	17.8875
0.402	17.5531
0.396	17.2153
0.39	16.8742
0.384	16.5301
0.378	16.1829
0.372	15.833
0.366	15.4804
0.36	15.1253
0.354	14.7678
0.348	14.4081
0.342	14.0462
0.336	13.6822
0.33	13.3161
0.324	12.9478
0.318	12.5775
0.312	12.2049
0.306	11.8301
0.3	11.4531
0.294	11.0741
0.288	10.6932
0.282	10.3104
0.276	9.92592
0.27	9.53989
0.264	9.15234
0.258	8.76337
0.252	8.373
0.246	7.98133
0.24	7.58832
0.234	7.19407
0.228	6.79859
0.222	6.40189
0.216	6.00397
0.21	5.6049
0.204	5.20463
0.198	4.80325
0.192	4.40071
0.186	3.99709
0.18	3.59234
0.174	3.18654
0.168	2.77968
0.162	2.37178
0.156	1.96287
0.15	1.55298
0.144	1.1421
0.138	0.730248
0.132	0.317458
0.126	-0.096226
0.12	-0.510824
0.114	-0.926302
0.108	-1.34267
0.102	-1.75987
0.096	-2.17791
0.09	-2.59679
0.084	-3.01646
0.078	-3.43694
0.072	-3.85821
0.066	-4.28023
0.06	-4.70301
0.054	-5.12653
0.048	-5.55076
0.042	-5.9757
0.036	-6.40132
0.03	-6.82764
0.024	-7.25462
0.018	-7.68223
0.012	-8.11045
0.006	-8.53928
0	-8.96871


==> 200Inkr.dat <==
0.0000	0.0000
0.0009	72.3662
0.0018	142.1550
0.0027	210.2330
0.0036	275.8480
0.0045	337.5570
0.0054	392.1410
0.0063	429.7220
0.0072	446.0450
0.0081	450.7710
0.0090	451.7740
0.0099	451.5640
0.0108	451.0090
0.0117	450.1860
0.0126	449.4220
0.0135	448.5130
0.0144	447.8140
0.0153	446.4170
0.0162	445.9480
0.0171	445.6200
0.0180	444.9240
0.0189	443.4690
0.0198	441.1670
0.0207	441.8400
0.0216	440.7520
0.0225	439.6110
0.0234	439.5330
0.0243	436.4170
0.0252	438.5020
0.0261	437.8060
0.0270	437.3850
0.0279	436.6140
0.0288	436.2340
0.0297	435.0890
0.0306	434.6290
0.0315	434.7860
0.0324	433.1720
0.0333	432.5850
0.0342	432.6080
0.0351	430.7190
0.0360	431.6410
0.0369	431.1260
0.0378	430.5200
0.0387	429.8180
0.0396	430.1620
0.0405	428.6600
0.0414	428.5050
0.0423	427.8810
0.0432	427.9940
0.0441	427.1030
0.0450	426.7190
0.0459	426.8910
0.0468	426.2990
0.0477	425.6150
0.0486	425.3720
0.0495	425.0030
0.0504	424.4530
0.0513	424.2990
0.0522	423.9140
0.0531	423.1240
0.0540	423.2750
0.0549	422.8860
0.0558	422.4590
0.0567	422.4410
0.0576	422.2100
0.0585	422.1910
0.0594	422.4210
0.0603	422.7190
0.0612	425.0280
0.0621	430.6040
0.0630	443.7850
0.0639	466.2980
0.0648	493.9480
0.0657	523.9270
0.0666	555.9950
0.0675	588.7360
0.0684	622.0210
0.0693	655.7150
0.0702	689.6690
0.0711	723.8820
0.0720	758.2560
0.0729	792.8050
0.0738	827.4650
0.0747	862.2530
0.0756	897.1240
0.0765	932.0830
0.0774	962.2490
0.0783	982.9880
0.0792	1002.3900
0.0801	1020.3900
0.0810	1036.9900
0.0819	1052.1000
0.0828	1065.6700
0.0837	1077.6800
0.0846	1088.1200
0.0855	1097.0900
0.0864	1104.6700
0.0873	1111.0300
0.0882	1116.3200
0.0891	1120.7200
0.0900	1124.4000
0.0900	1124.4000
0.0891	1055.2200
0.0882	1019.0700
0.0873	982.9330
0.0864	946.7910
0.0855	910.7420
0.0846	875.1690
0.0837	839.8380
0.0828	804.5760
0.0819	769.3520
0.0810	734.1760
0.0801	699.0530
0.0792	663.9910
0.0783	628.9960
0.0774	594.0760
0.0765	559.2420
0.0756	524.5080
0.0747	489.8840
0.0738	455.3890
0.0729	421.0470
0.0720	386.8890
0.0711	352.9440
0.0702	319.2660
0.0693	285.9150
0.0684	252.9840
0.0675	220.6030
0.0666	188.9680
0.0657	158.4040
0.0648	129.4680
0.0639	103.2120
0.0630	81.6163
0.0621	67.2776
0.0612	60.3961
0.0603	57.5090
0.0594	56.1255
0.0585	55.2931
0.0576	54.6894
0.0567	54.1890
0.0558	53.7397
0.0549	53.3161
0.0540	52.9057
0.0531	52.5015
0.0522	52.0993
0.0513	51.6968
0.0504	51.2924
0.0495	50.8849
0.0486	50.4734
0.0477	50.0569
0.0468	49.6345
0.0459	49.2051
0.0450	48.7677
0.0441	48.3214
0.0432	47.8651
0.0423	47.3982
0.0414	46.9200
0.0405	46.4303
0.0396	45.9286
0.0387	45.4129
0.0378	44.8867
0.0369	44.3476
0.0360	43.7952
0.0351	43.2291
0.0342	42.6489
0.0333	42.0541
0.0324	41.4445
0.0315	40.8194
0.0306	40.1782
0.0297	39.5190
0.0288	38.8259
0.0279	38.0091
0.0270	37.2360
0.0261	36.9071
0.0252	36.8972
0.0243	35.9897
0.0234	33.9738
0.0225	33.4512
0.0216	33.8721
0.0207	32.8191
0.0198	30.5915
0.0189	30.3153
0.0180	30.8191
0.0171	28.5495
0.0162	26.8640
0.0153	27.5617
0.0144	25.7464
0.0135	23.1229
0.0126	22.7686
0.0117	19.6870
0.0108	12.1629
0.0099	-4.8753
0.0090	-46.4803
0.0081	-102.6790
0.0072	-164.8610
0.0063	-229.6470
0.0054	-295.9390
0.0045	-363.1810
0.0036	-431.0390
0.0027	-499.2680
0.0018	-567.5910
0.0009	-634.5190
0.0000	-690.4390


==> 22176elements.dat <==
0	0
0.006	0.50694
0.012	1.01388
0.018	1.52082
0.024	2.02776
0.03	2.5347
0.036	3.04164
0.042	3.54858
0.048	4.05552
0.054	4.56246
0.06	5.0694
0.066	5.57634
0.072	6.08328
0.078	6.59022
0.084	7.09716
0.09	7.6041
0.096	8.11104
0.102	8.61798
0.108	9.12492
0.114	9.63186
0.12	10.1388
0.126	10.6457
0.132	11.1527
0.138	11.6595
0.144	12.1663
0.15	12.673
0.156	13.1796
0.162	13.6861
0.168	14.1926
0.174	14.6989
0.18	15.2052
0.186	15.7114
0.192	16.2175
0.198	16.7235
0.204	17.2294
0.21	17.7353
0.216	18.241
0.222	18.7466
0.228	19.2521
0.234	19.7574
0.24	20.2627
0.246	20.7678
0.252	21.2728
0.258	21.7777
0.264	22.2823
0.27	22.7868
0.276	23.2911
0.282	23.795
0.288	24.2985
0.294	24.8016
0.3	25.3041
0.306	25.8059
0.312	26.3069
0.318	26.8073
0.324	27.3073
0.33	27.8069
0.336	28.3061
0.342	28.8049
0.348	29.3034
0.354	29.8016
0.36	30.2995
0.366	30.7971
0.372	31.2945
0.378	31.7916
0.384	32.2884
0.39	32.7849
0.396	33.2812
0.402	33.7773
0.408	34.2732
0.414	34.7687
0.42	35.2641
0.426	35.7592
0.432	36.2541
0.438	36.7487
0.444	37.2431
0.45	37.7373
0.456	38.2311
0.462	38.7247
0.468	39.218
0.474	39.7109
0.48	40.2036
0.486	40.696
0.492	41.188
0.498	41.6796
0.504	42.1707
0.51	42.6603
0.516	43.1471
0.522	43.6319
0.528	44.1155
0.534	44.5982
0.54	45.0801
0.546	45.5614
0.552	46.0422
0.558	46.5223
0.564	47.0019
0.57	47.4811
0.576	47.9601
0.582	48.4388
0.588	48.9172
0.594	49.3955
0.6	49.8734
0.606	50.3511
0.612	50.8285
0.618	51.3057
0.624	51.7827
0.63	52.2594
0.636	52.7358
0.642	53.212
0.648	53.6879
0.654	54.1635
0.66	54.6388
0.666	55.1138
0.672	55.5886
0.678	56.0631
0.684	56.5373
0.69	57.0111
0.696	57.4846
0.702	57.9578
0.708	58.4305
0.714	58.903
0.72	59.375
0.726	59.8466
0.732	60.3179
0.738	60.7887
0.744	61.2589
0.75	61.7287
0.756	62.1981
0.762	62.667
0.768	63.1354
0.774	63.6033
0.78	64.0707
0.786	64.5376
0.792	65.0038
0.798	65.4697
0.804	65.9349
0.81	66.3996
0.816	66.8637
0.822	67.3271
0.828	67.79
0.834	68.2522
0.84	68.7137
0.846	69.1747
0.852	69.6349
0.858	70.0945
0.864	70.5534
0.87	71.0114
0.876	71.4689
0.882	71.9256
0.888	72.3815
0.894	72.8366
0.9	73.291
0.906	73.7445
0.912	74.1973
0.918	74.6492
0.924	75.1002
0.93	75.5505
0.936	75.9999
0.942	76.4484
0.948	76.896
0.954	77.3427
0.96	77.7885
0.966	78.2334
0.972	78.6773
0.978	79.1203
0.984	79.5624
0.99	80.0035
0.996	80.4435
1.002	80.8826
1.008	81.3206
1.014	81.7577
1.02	82.1936
1.026	82.6285
1.032	83.0623
1.038	83.4951
1.044	83.9267
1.05	84.3573
1.056	84.7867
1.062	85.2149
1.068	85.6421
1.074	86.0679
1.08	86.4928
1.086	86.9163
1.092	87.3387
1.098	87.7597
1.104	88.1796
1.11	88.5982
1.116	89.0155
1.122	89.4316
1.128	89.8463
1.134	90.2597
1.14	90.6717
1.146	91.0824
1.152	91.4917
1.158	91.8997
1.164	92.3062
1.17	92.7112
1.176	93.1147
1.182	93.5169
1.188	93.9175
1.194	94.3166
1.2	94.7141
1.206	95.1103
1.212	95.5047
1.218	95.8975
1.224	96.2887
1.23	96.6783
1.236	97.0663
1.242	97.4525
1.248	97.8368
1.254	98.2197
1.26	98.6007
1.266	98.9799
1.272	99.3572
1.278	99.7327
1.284	100.106
1.29	100.478
1.296	100.848
1.302	101.216
1.308	101.582
1.314	101.946
1.32	102.307
1.326	102.667
1.332	103.024
1.338	103.379
1.344	103.732
1.35	104.083
1.356	104.431
1.362	104.777
1.368	105.12
1.374	105.461
1.38	105.8
1.386	106.136
1.392	106.469
1.398	106.799
1.404	107.127
1.41	107.453
1.416	107.775
1.422	108.095
1.428	108.411
1.434	108.725
1.44	109.035
1.446	109.343
1.452	109.647
1.458	109.949
1.464	110.247
1.47	110.542
1.476	110.833
1.482	111.121
1.488	111.406
1.494	111.686
1.5	111.964
1.506	112.237
1.512	112.507
1.518	112.773
1.524	113.035
1.53	113.294
1.536	113.548
1.542	113.798
1.548	114.045
1.554	114.287
1.56	114.524
1.566	114.757
1.572	114.986
1.578	115.21
1.584	115.43
1.59	115.645
1.596	115.855
1.602	116.06
1.608	116.26
1.614	116.456
1.62	116.647
1.626	116.833
1.632	117.014
1.638	117.191
1.644	117.362
1.65	117.528
1.656	117.69
1.662	117.847
1.668	117.999
1.674	118.145
1.68	118.288
1.686	118.425
1.692	118.558
1.698	118.685
1.704	118.809
1.71	118.927
1.716	119.042
1.722	119.152
1.728	119.258
1.734	119.359
1.74	119.457
1.746	119.55
1.752	119.64
1.758	119.726
1.764	119.808
1.77	119.887
1.776	119.962
1.782	120.034
1.788	120.102
1.794	120.168
1.8	120.23
1.806	120.289
1.812	120.346
1.818	120.399
1.824	120.451
1.83	120.499
1.836	120.546
1.842	120.59
1.848	120.632
1.854	120.672
1.86	120.71
1.866	120.746
1.872	120.781
1.878	120.814
1.884	120.846
1.89	120.876
1.896	120.905
1.902	120.933
1.908	120.959
1.914	120.984
1.92	121.008
1.926	121.031
1.932	121.053
1.938	121.073
1.944	121.093
1.95	121.112
1.956	121.13
1.962	121.148
1.968	121.164
1.974	121.18
1.98	121.195
1.986	121.21
1.992	121.224
1.998	121.237
2.004	121.249
2.01	121.262
2.016	121.274
2.022	121.285
2.028	121.296
2.034	121.307
2.04	121.317
2.046	121.328
2.052	121.338
2.058	121.35
2.064	121.363
2.07	121.378
2.076	121.394
2.082	121.413
2.088	121.434
2.094	121.457
2.1	121.482
2.106	121.509
2.112	121.539
2.118	121.57
2.124	121.602
2.13	121.636
2.136	121.672
2.142	121.709
2.148	121.748
2.154	121.789
2.16	121.831
2.166	121.874
2.172	121.918
2.178	121.963
2.184	122.01
2.19	122.058
2.196	122.107
2.202	122.158
2.208	122.209
2.214	122.26
2.22	122.312
2.226	122.364
2.232	122.417
2.238	122.47
2.244	122.524
2.25	122.58
2.256	122.636
2.262	122.692
2.268	122.749
2.274	122.807
2.28	122.864
2.286	122.921
2.292	122.978
2.298	123.034
2.304	123.091
2.31	123.148
2.316	123.205
2.322	123.262
2.328	123.321
2.334	123.379
2.34	123.438
2.346	123.497
2.352	123.556
2.358	123.614
2.364	123.673
2.37	123.731
2.376	123.789
2.382	123.846
2.388	123.904
2.394	123.962
2.4	124.02
2.406	124.079
2.412	124.138
2.418	124.197
2.424	124.257
2.43	124.317
2.436	124.377
2.442	124.437
2.448	124.496
2.454	124.556
2.46	124.615
2.466	124.673
2.472	124.731
2.478	124.789
2.484	124.847
2.49	124.905
2.496	124.962
2.502	125.019
2.508	125.076
2.514	125.133
2.52	125.19
2.526	125.248
2.532	125.305
2.538	125.363
2.544	125.421
2.55	125.479
2.556	125.536
2.562	125.593
2.568	125.65
2.574	125.707
2.58	125.763
2.586	125.819
2.592	125.875
2.598	125.931
2.604	125.987
2.61	126.042
2.616	126.098
2.622	126.154
2.628	126.21
2.634	126.266
2.64	126.322
2.646	126.379
2.652	126.435
2.658	126.491
2.664	126.547
2.67	126.603
2.676	126.659
2.682	126.714
2.688	126.768
2.694	126.822
2.7	126.875
2.706	126.928
2.712	126.981
2.718	127.034
2.724	127.087
2.73	127.139
2.736	127.192
2.742	127.244
2.748	127.295
2.754	127.346
2.76	127.397
2.766	127.448
2.772	127.499
2.778	127.549
2.784	127.6
2.79	127.65
2.796	127.701
2.802	127.752
2.808	127.802
2.814	127.853
2.82	127.905
2.826	127.956
2.832	128.008
2.838	128.061
2.844	128.113
2.85	128.166
2.856	128.219
2.862	128.271
2.868	128.324
2.874	128.376
2.88	128.428
2.886	128.478
2.892	128.528
2.898	128.576
2.904	128.624
2.91	128.672
2.916	128.719
2.922	128.765
2.928	128.811
2.934	128.857
2.94	128.903
2.946	128.95
2.952	128.996
2.958	129.043
2.964	129.091
2.97	129.139
2.976	129.187
2.982	129.236
2.988	129.285
2.994	129.334
3	129.384
3.006	129.434
3.012	129.483
3.018	129.533
3.024	129.583
3.03	129.632
3.036	129.682
3.042	129.731
3.048	129.779
3.054	129.828
3.06	129.876
3.066	129.924
3.072	129.972
3.078	130.019
3.084	130.066
3.09	130.113
3.096	130.159
3.102	130.205
3.108	130.25
3.114	130.295
3.12	130.34
3.126	130.385
3.132	130.429
3.138	130.474
3.144	130.52
3.15	130.565
3.156	130.611
3.162	130.656
3.168	130.702
3.174	130.749
3.18	130.795
3.186	130.841
3.192	130.888
3.198	130.934
3.204	130.981
3.21	131.028
3.216	131.074
3.222	131.12
3.228	131.167
3.234	131.213
3.24	131.258
3.246	131.303
3.252	131.349
3.258	131.393
3.264	131.438
3.27	131.483
3.276	131.527
3.282	131.571
3.288	131.616
3.294	131.66
3.3	131.705
3.306	131.75
3.312	131.794
3.318	131.839
3.324	131.885
3.33	131.93
3.336	131.976
3.342	132.022
3.348	132.068
3.354	132.113
3.36	132.159
3.366	132.204
3.372	132.25
3.378	132.295
3.384	132.34
3.39	132.386
3.396	132.431
3.402	132.476
3.408	132.521
3.414	132.566
3.42	132.611
3.426	132.656
3.432	132.701
3.438	132.745
3.444	132.79
3.45	132.835
3.456	132.88
3.462	132.924
3.468	132.969
3.474	133.014
3.48	133.059
3.486	133.105
3.492	133.151
3.498	133.197
3.504	133.243
3.51	133.29
3.516	133.337
3.522	133.384
3.528	133.431
3.534	133.478
3.54	133.526
3.546	133.573
3.552	133.621
3.558	133.669
3.564	133.717
3.57	133.766
3.576	133.814
3.582	133.863
3.588	133.912
3.594	133.962
3.6	134.012
3.606	134.062
3.612	134.113
3.618	134.163
3.624	134.214
3.63	134.265
3.636	134.316
3.642	134.367
3.648	134.419
3.654	134.47
3.66	134.522
3.666	134.574
3.672	134.626
3.678	134.679
3.684	134.731
3.69	134.784
3.696	134.838
3.702	134.892
3.708	134.946
3.714	135
3.72	135.056
3.726	135.111
3.732	135.167
3.738	135.223
3.744	135.28
3.75	135.337
3.756	135.395
3.762	135.452
3.768	135.51
3.774	135.568
3.78	135.627
3.786	135.685
3.792	135.743
3.798	135.802
3.804	135.86
3.81	135.919
3.816	135.978
3.822	136.038
3.828	136.097
3.834	136.157
3.84	136.217
3.846	136.278
3.852	136.338
3.858	136.399
3.864	136.46
3.87	136.52
3.876	136.581
3.882	136.642
3.888	136.703
3.894	136.763
3.9	136.823
3.906	136.884
3.912	136.944
3.918	137.003
3.924	137.063
3.93	137.122
3.936	137.181
3.942	137.241
3.948	137.299
3.954	137.358
3.96	137.417
3.966	137.475
3.972	137.534
3.978	137.593
3.984	137.651
3.99	137.71
3.996	137.769
4.002	137.828
4.008	137.888
4.014	137.947
4.02	138.007
4.026	138.066
4.032	138.126
4.038	138.186
4.044	138.246
4.05	138.306
4.056	138.366
4.062	138.427
4.068	138.488
4.074	138.549
4.08	138.61
4.086	138.672
4.092	138.734
4.098	138.796
4.104	138.858
4.11	138.92
4.116	138.982
4.122	139.044
4.128	139.107
4.134	139.17
4.14	139.232
4.146	139.295
4.152	139.358
4.158	139.421
4.164	139.485
4.17	139.548
4.176	139.611
4.182	139.675
4.188	139.738
4.194	139.801
4.2	139.864
4.206	139.927
4.212	139.991
4.218	140.054
4.224	140.117
4.23	140.18
4.236	140.243
4.242	140.307
4.248	140.37
4.254	140.434
4.26	140.497
4.266	140.561
4.272	140.625
4.278	140.69
4.284	140.754
4.29	140.819
4.296	140.884
4.302	140.949
4.308	141.014
4.314	141.079
4.32	141.145
4.326	141.21
4.332	141.276
4.338	141.342
4.344	141.408
4.35	141.475
4.356	141.541
4.362	141.608
4.368	141.675
4.374	141.742
4.38	141.809
4.386	141.877
4.392	141.944
4.398	142.012
4.404	142.08
4.41	142.148
4.416	142.216
4.422	142.284
4.428	142.352
4.434	142.421
4.44	142.489
4.446	142.558
4.452	142.627
4.458	142.695
4.464	142.764
4.47	142.833
4.476	142.902
4.482	142.971
4.488	143.04
4.494	143.109
4.5	143.178
4.506	143.247
4.512	143.316
4.518	143.385
4.524	143.455
4.53	143.524
4.536	143.594
4.542	143.664
4.548	143.734
4.554	143.805
4.56	143.875
4.566	143.946
4.572	144.016
4.578	144.087
4.584	144.158
4.59	144.229
4.596	144.3
4.602	144.371
4.608	144.442
4.614	144.514
4.62	144.585
4.626	144.657
4.632	144.729
4.638	144.801
4.644	144.873
4.65	144.945
4.656	145.016
4.662	145.088
4.668	145.159
4.674	145.231
4.68	145.302
4.686	145.374
4.692	145.446
4.698	145.517
4.704	145.589
4.71	145.661
4.716	145.733
4.722	145.805
4.728	145.878
4.734	145.95
4.74	146.022
4.746	146.094
4.752	146.166
4.758	146.238
4.764	146.31
4.77	146.382
4.776	146.454
4.782	146.525
4.788	146.598
4.794	146.67
4.8	146.742
4.806	146.814
4.812	146.887
4.818	146.96
4.824	147.032
4.83	147.105
4.836	147.178
4.842	147.251
4.848	147.325
4.854	147.398
4.86	147.471
4.866	147.545
4.872	147.618
4.878	147.692
4.884	147.766
4.89	147.84
4.896	147.914
4.902	147.988
4.908	148.063
4.914	148.137
4.92	148.212
4.926	148.287
4.932	148.362
4.938	148.438
4.944	148.513
4.95	148.589
4.956	148.665
4.962	148.741
4.968	148.817
4.974	148.893
4.98	148.969
4.986	149.046
4.992	149.122
4.998	149.199
5.004	149.276
5.01	149.352
5.016	149.429
5.022	149.506
5.028	149.582
5.034	149.659
5.04	149.735
5.046	149.811
5.052	149.888
5.058	149.964
5.064	150.04
5.07	150.117
5.076	150.193
5.082	150.269
5.088	150.346
5.094	150.422
5.1	150.499
5.106	150.575
5.112	150.652
5.118	150.729
5.124	150.806
5.13	150.884
5.136	150.961
5.142	151.039
5.148	151.117
5.154	151.195
5.16	151.273
5.166	151.351
5.172	151.43
5.178	151.508
5.184	151.587
5.19	151.666
5.196	151.745
5.202	151.824
5.208	151.903
5.214	151.983
5.22	152.062
5.226	152.142
5.232	152.222
5.238	152.302
5.244	152.382
5.25	152.462
5.256	152.542
5.262	152.622
5.268	152.703
5.274	152.783
5.28	152.864
5.286	152.944
5.292	153.025
5.298	153.106
5.304	153.186
5.31	153.267
5.316	153.347
5.322	153.428
5.328	153.509
5.334	153.589
5.34	153.669
5.346	153.749
5.352	153.829
5.358	153.909
5.364	153.988
5.37	154.067
5.376	154.146
5.382	154.225
5.388	154.303
5.394	154.382
5.4	154.461
5.406	154.54
5.412	154.619
5.418	154.698
5.424	154.776
5.43	154.855
5.436	154.934
5.442	155.014
5.448	155.093
5.454	155.172
5.46	155.251
5.466	155.33
5.472	155.41
5.478	155.489
5.484	155.568
5.49	155.648
5.496	155.727
5.502	155.807
5.508	155.886
5.514	155.965
5.52	156.044
5.526	156.124
5.532	156.203
5.538	156.283
5.544	156.362
5.55	156.442
5.556	156.521
5.562	156.601
5.568	156.681
5.574	156.76
5.58	156.84
5.586	156.92
5.592	157
5.598	157.08
5.604	157.16
5.61	157.24
5.616	157.321
5.622	157.401
5.628	157.482
5.634	157.562
5.64	157.643
5.646	157.723
5.652	157.804
5.658	157.885
5.664	157.966
5.67	158.047
5.676	158.128
5.682	158.209
5.688	158.29
5.694	158.371
5.7	158.452
5.706	158.533
5.712	158.614
5.718	158.696
5.724	158.777
5.73	158.859
5.736	158.941
5.742	159.023
5.748	159.105
5.754	159.187
5.76	159.269
5.766	159.352
5.772	159.435
5.778	159.517
5.784	159.601
5.79	159.684
5.796	159.767
5.802	159.851
5.808	159.935
5.814	160.019
5.82	160.103
5.826	160.187
5.832	160.272
5.838	160.356
5.844	160.441
5.85	160.526
5.856	160.611
5.862	160.696
5.868	160.781
5.874	160.866
5.88	160.952
5.886	161.037
5.892	161.123
5.898	161.209
5.904	161.294
5.91	161.38
5.916	161.466
5.922	161.552
5.928	161.639
5.934	161.725
5.94	161.811
5.946	161.898
5.952	161.985
5.958	162.072
5.964	162.159
5.97	162.246
5.976	162.333
5.982	162.421
5.988	162.509
5.994	162.597
6	162.684
6	162.684
5.994	161.965
5.988	161.373
5.982	160.832
5.976	160.325
5.97	159.85
5.964	159.4
5.958	158.97
5.952	158.556
5.946	158.151
5.94	157.748
5.934	157.344
5.928	156.941
5.922	156.537
5.916	156.134
5.91	155.731
5.904	155.327
5.898	154.924
5.892	154.52
5.886	154.117
5.88	153.713
5.874	153.31
5.868	152.907
5.862	152.503
5.856	152.1
5.85	151.696
5.844	151.293
5.838	150.89
5.832	150.486
5.826	150.083
5.82	149.679
5.814	149.276
5.808	148.872
5.802	148.469
5.796	148.066
5.79	147.662
5.784	147.259
5.778	146.855
5.772	146.452
5.766	146.048
5.76	145.645
5.754	145.242
5.748	144.838
5.742	144.435
5.736	144.031
5.73	143.628
5.724	143.224
5.718	142.821
5.712	142.418
5.706	142.014
5.7	141.611
5.694	141.207
5.688	140.804
5.682	140.401
5.676	139.997
5.67	139.594
5.664	139.19
5.658	138.787
5.652	138.384
5.646	137.98
5.64	137.577
5.634	137.174
5.628	136.77
5.622	136.367
5.616	135.964
5.61	135.56
5.604	135.157
5.598	134.754
5.592	134.351
5.586	133.948
5.58	133.544
5.574	133.141
5.568	132.738
5.562	132.335
5.556	131.932
5.55	131.529
5.544	131.125
5.538	130.722
5.532	130.319
5.526	129.916
5.52	129.513
5.514	129.11
5.508	128.707
5.502	128.305
5.496	127.902
5.49	127.499
5.484	127.096
5.478	126.694
5.472	126.291
5.466	125.889
5.46	125.486
5.454	125.085
5.448	124.683
5.442	124.282
5.436	123.881
5.43	123.479
5.424	123.079
5.418	122.678
5.412	122.277
5.406	121.877
5.4	121.476
5.394	121.076
5.388	120.676
5.382	120.276
5.376	119.876
5.37	119.476
5.364	119.077
5.358	118.677
5.352	118.278
5.346	117.878
5.34	117.479
5.334	117.08
5.328	116.681
5.322	116.282
5.316	115.883
5.31	115.484
5.304	115.085
5.298	114.687
5.292	114.288
5.286	113.89
5.28	113.492
5.274	113.094
5.268	112.696
5.262	112.298
5.256	111.9
5.25	111.502
5.244	111.105
5.238	110.707
5.232	110.31
5.226	109.913
5.22	109.516
5.214	109.119
5.208	108.722
5.202	108.325
5.196	107.929
5.19	107.532
5.184	107.136
5.178	106.74
5.172	106.344
5.166	105.948
5.16	105.552
5.154	105.156
5.148	104.761
5.142	104.366
5.136	103.97
5.13	103.575
5.124	103.181
5.118	102.786
5.112	102.392
5.106	101.997
5.1	101.603
5.094	101.209
5.088	100.815
5.082	100.422
5.076	100.028
5.07	99.6351
5.064	99.2421
5.058	98.8493
5.052	98.4567
5.046	98.0645
5.04	97.6723
5.034	97.2805
5.028	96.8888
5.022	96.4974
5.016	96.1062
5.01	95.7153
5.004	95.3245
4.998	94.9342
4.992	94.5441
4.986	94.1543
4.98	93.7648
4.974	93.3757
4.968	92.9868
4.962	92.5983
4.956	92.2101
4.95	91.8223
4.944	91.4349
4.938	91.0481
4.932	90.6619
4.926	90.2763
4.92	89.8914
4.914	89.5073
4.908	89.1241
4.902	88.7416
4.896	88.3601
4.89	87.9794
4.884	87.5996
4.878	87.2206
4.872	86.8425
4.866	86.4653
4.86	86.0891
4.854	85.7139
4.848	85.3398
4.842	84.9668
4.836	84.5951
4.83	84.2246
4.824	83.8555
4.818	83.4877
4.812	83.1212
4.806	82.756
4.8	82.3921
4.794	82.0294
4.788	81.6678
4.782	81.3075
4.776	80.9485
4.77	80.5907
4.764	80.2341
4.758	79.879
4.752	79.5254
4.746	79.1731
4.74	78.8223
4.734	78.473
4.728	78.1252
4.722	77.7789
4.716	77.4341
4.71	77.091
4.704	76.7495
4.698	76.4098
4.692	76.0719
4.686	75.7359
4.68	75.4019
4.674	75.07
4.668	74.7402
4.662	74.4129
4.656	74.088
4.65	73.7658
4.644	73.4465
4.638	73.1301
4.632	72.8166
4.626	72.5064
4.62	72.1995
4.614	71.8961
4.608	71.5963
4.602	71.3005
4.596	71.0087
4.59	70.7212
4.584	70.438
4.578	70.1596
4.572	69.8858
4.566	69.6168
4.56	69.3526
4.554	69.0933
4.548	68.8389
4.542	68.5893
4.536	68.3445
4.53	68.1044
4.524	67.8689
4.518	67.6382
4.512	67.412
4.506	67.1904
4.5	66.9733
4.494	66.7605
4.488	66.5518
4.482	66.3469
4.476	66.1457
4.47	65.9481
4.464	65.7539
4.458	65.5632
4.452	65.3761
4.446	65.1926
4.44	65.0126
4.434	64.836
4.428	64.6626
4.422	64.4923
4.416	64.3249
4.41	64.1603
4.404	63.9984
4.398	63.8391
4.392	63.6826
4.386	63.5287
4.38	63.3774
4.374	63.2284
4.368	63.0818
4.362	62.9376
4.356	62.7956
4.35	62.656
4.344	62.5188
4.338	62.3839
4.332	62.2513
4.326	62.1209
4.32	61.9926
4.314	61.8664
4.308	61.742
4.302	61.6196
4.296	61.4989
4.29	61.3802
4.284	61.2632
4.278	61.1481
4.272	61.0347
4.266	60.9231
4.26	60.8131
4.254	60.705
4.248	60.5985
4.242	60.4939
4.236	60.391
4.23	60.2897
4.224	60.1899
4.218	60.0918
4.212	59.995
4.206	59.8997
4.2	59.8056
4.194	59.7128
4.188	59.6212
4.182	59.5309
4.176	59.4418
4.17	59.354
4.164	59.2675
4.158	59.1823
4.152	59.0983
4.146	59.0155
4.14	58.9339
4.134	58.8535
4.128	58.7741
4.122	58.6957
4.116	58.6185
4.11	58.5422
4.104	58.4671
4.098	58.3929
4.092	58.3198
4.086	58.2477
4.08	58.1766
4.074	58.1066
4.068	58.0374
4.062	57.9693
4.056	57.9021
4.05	57.8358
4.044	57.7705
4.038	57.7061
4.032	57.6426
4.026	57.5801
4.02	57.5185
4.014	57.4579
4.008	57.398
4.002	57.3391
3.996	57.2809
3.99	57.2237
3.984	57.1671
3.978	57.1113
3.972	57.0561
3.966	57.0018
3.96	56.948
3.954	56.895
3.948	56.8424
3.942	56.7905
3.936	56.7392
3.93	56.6884
3.924	56.6381
3.918	56.5884
3.912	56.5391
3.906	56.4903
3.9	56.442
3.894	56.3942
3.888	56.3468
3.882	56.2999
3.876	56.2534
3.87	56.2072
3.864	56.1615
3.858	56.1162
3.852	56.0712
3.846	56.0266
3.84	55.9823
3.834	55.9383
3.828	55.8947
3.822	55.8513
3.816	55.8082
3.81	55.7654
3.804	55.7228
3.798	55.6805
3.792	55.6384
3.786	55.5965
3.78	55.5548
3.774	55.5133
3.768	55.472
3.762	55.431
3.756	55.39
3.75	55.3492
3.744	55.3086
3.738	55.2681
3.732	55.2277
3.726	55.1875
3.72	55.1473
3.714	55.1074
3.708	55.0675
3.702	55.0278
3.696	54.988
3.69	54.9485
3.684	54.909
3.678	54.8697
3.672	54.8304
3.666	54.7912
3.66	54.7521
3.654	54.7131
3.648	54.6742
3.642	54.6354
3.636	54.5966
3.63	54.5579
3.624	54.5192
3.618	54.4806
3.612	54.4421
3.606	54.4035
3.6	54.365
3.594	54.3265
3.588	54.288
3.582	54.2494
3.576	54.2109
3.57	54.1723
3.564	54.1337
3.558	54.0951
3.552	54.0563
3.546	54.0176
3.54	53.9787
3.534	53.9398
3.528	53.9008
3.522	53.8616
3.516	53.8224
3.51	53.783
3.504	53.7436
3.498	53.704
3.492	53.6643
3.486	53.6245
3.48	53.5846
3.474	53.5447
3.468	53.5046
3.462	53.4645
3.456	53.4243
3.45	53.3841
3.444	53.3438
3.438	53.3034
3.432	53.2631
3.426	53.2227
3.42	53.1822
3.414	53.1417
3.408	53.1012
3.402	53.0607
3.396	53.0201
3.39	52.9796
3.384	52.939
3.378	52.8985
3.372	52.8579
3.366	52.8174
3.36	52.7768
3.354	52.7362
3.348	52.6956
3.342	52.655
3.336	52.6144
3.33	52.5738
3.324	52.5332
3.318	52.4926
3.312	52.452
3.306	52.4113
3.3	52.3707
3.294	52.3301
3.288	52.2896
3.282	52.249
3.276	52.2085
3.27	52.1681
3.264	52.1277
3.258	52.0873
3.252	52.0471
3.246	52.0069
3.24	51.9668
3.234	51.9268
3.228	51.8868
3.222	51.847
3.216	51.8073
3.21	51.7677
3.204	51.7281
3.198	51.6887
3.192	51.6494
3.186	51.6102
3.18	51.571
3.174	51.532
3.168	51.4931
3.162	51.4541
3.156	51.4154
3.15	51.3767
3.144	51.3381
3.138	51.2995
3.132	51.2611
3.126	51.2228
3.12	51.1846
3.114	51.1465
3.108	51.1085
3.102	51.0707
3.096	51.033
3.09	50.9954
3.084	50.958
3.078	50.9207
3.072	50.8836
3.066	50.8466
3.06	50.8098
3.054	50.7731
3.048	50.7366
3.042	50.7003
3.036	50.6641
3.03	50.628
3.024	50.5921
3.018	50.5563
3.012	50.5206
3.006	50.4851
3	50.4496
2.994	50.4143
2.988	50.379
2.982	50.3438
2.976	50.3088
2.97	50.2739
2.964	50.2391
2.958	50.2045
2.952	50.1699
2.946	50.1355
2.94	50.1012
2.934	50.0671
2.928	50.0331
2.922	49.9993
2.916	49.9656
2.91	49.9321
2.904	49.8987
2.898	49.8655
2.892	49.8325
2.886	49.7995
2.88	49.7668
2.874	49.7341
2.868	49.7016
2.862	49.6693
2.856	49.637
2.85	49.6049
2.844	49.5728
2.838	49.5408
2.832	49.509
2.826	49.4772
2.82	49.4455
2.814	49.4139
2.808	49.3825
2.802	49.3511
2.796	49.3198
2.79	49.2887
2.784	49.2577
2.778	49.2268
2.772	49.196
2.766	49.1654
2.76	49.1348
2.754	49.1045
2.748	49.0743
2.742	49.0442
2.736	49.0143
2.73	48.9845
2.724	48.9548
2.718	48.9253
2.712	48.896
2.706	48.8667
2.7	48.8376
2.694	48.8086
2.688	48.7798
2.682	48.751
2.676	48.7223
2.67	48.6938
2.664	48.6653
2.658	48.6369
2.652	48.6085
2.646	48.5803
2.64	48.5521
2.634	48.5241
2.628	48.4961
2.622	48.4683
2.616	48.4405
2.61	48.4129
2.604	48.3854
2.598	48.358
2.592	48.3308
2.586	48.3036
2.58	48.2766
2.574	48.2498
2.568	48.2231
2.562	48.1965
2.556	48.1701
2.55	48.1438
2.544	48.1176
2.538	48.0916
2.532	48.0657
2.526	48.0399
2.52	48.0142
2.514	47.9886
2.508	47.963
2.502	47.9376
2.496	47.9123
2.49	47.887
2.484	47.8618
2.478	47.8366
2.472	47.8116
2.466	47.7866
2.46	47.7618
2.454	47.737
2.448	47.7124
2.442	47.6878
2.436	47.6633
2.43	47.639
2.424	47.6148
2.418	47.5908
2.412	47.5668
2.406	47.543
2.4	47.5193
2.394	47.4958
2.388	47.4723
2.382	47.449
2.376	47.4259
2.37	47.4028
2.364	47.3799
2.358	47.3571
2.352	47.3343
2.346	47.3118
2.34	47.2892
2.334	47.2668
2.328	47.2445
2.322	47.2222
2.316	47.2001
2.31	47.178
2.304	47.156
2.298	47.1341
2.292	47.1123
2.286	47.0906
2.28	47.069
2.274	47.0475
2.268	47.0262
2.262	47.005
2.256	46.9839
2.25	46.963
2.244	46.9422
2.238	46.9216
2.232	46.9011
2.226	46.8807
2.22	46.8605
2.214	46.8405
2.208	46.8206
2.202	46.8008
2.196	46.7812
2.19	46.7617
2.184	46.7424
2.178	46.7232
2.172	46.7041
2.166	46.6852
2.16	46.6663
2.154	46.6475
2.148	46.6288
2.142	46.6103
2.136	46.5919
2.13	46.5735
2.124	46.5554
2.118	46.5373
2.112	46.5193
2.106	46.5015
2.1	46.4838
2.094	46.4662
2.088	46.4488
2.082	46.4315
2.076	46.4143
2.07	46.3973
2.064	46.3804
2.058	46.3636
2.052	46.3469
2.046	46.3304
2.04	46.314
2.034	46.2977
2.028	46.2815
2.022	46.2655
2.016	46.2496
2.01	46.2337
2.004	46.218
1.998	46.2025
1.992	46.187
1.986	46.1716
1.98	46.1563
1.974	46.1411
1.968	46.1259
1.962	46.1109
1.956	46.0959
1.95	46.0811
1.944	46.0662
1.938	46.0515
1.932	46.0368
1.926	46.0222
1.92	46.0077
1.914	45.9932
1.908	45.9789
1.902	45.9646
1.896	45.9504
1.89	45.9362
1.884	45.9221
1.878	45.9081
1.872	45.8941
1.866	45.8802
1.86	45.8663
1.854	45.8525
1.848	45.8387
1.842	45.8249
1.836	45.8113
1.83	45.7976
1.824	45.784
1.818	45.7703
1.812	45.7568
1.806	45.7432
1.8	45.7296
1.794	45.7161
1.788	45.7025
1.782	45.6889
1.776	45.6753
1.77	45.6617
1.764	45.648
1.758	45.6345
1.752	45.6209
1.746	45.6073
1.74	45.5936
1.734	45.5799
1.728	45.5663
1.722	45.5526
1.716	45.5389
1.71	45.5252
1.704	45.5115
1.698	45.4977
1.692	45.484
1.686	45.4702
1.68	45.4564
1.674	45.4427
1.668	45.4289
1.662	45.4151
1.656	45.4012
1.65	45.3874
1.644	45.3735
1.638	45.3596
1.632	45.3457
1.626	45.3318
1.62	45.3178
1.614	45.3038
1.608	45.2898
1.602	45.2757
1.596	45.2615
1.59	45.2474
1.584	45.2331
1.578	45.2189
1.572	45.2045
1.566	45.1901
1.56	45.1757
1.554	45.1611
1.548	45.1465
1.542	45.1319
1.536	45.1171
1.53	45.1023
1.524	45.0874
1.518	45.0724
1.512	45.0573
1.506	45.0421
1.5	45.0269
1.494	45.0115
1.488	44.9961
1.482	44.9806
1.476	44.965
1.47	44.9493
1.464	44.9335
1.458	44.9176
1.452	44.9015
1.446	44.8854
1.44	44.8692
1.434	44.8529
1.428	44.8364
1.422	44.8199
1.416	44.8032
1.41	44.7864
1.404	44.7695
1.398	44.7525
1.392	44.7354
1.386	44.7181
1.38	44.7007
1.374	44.6832
1.368	44.6656
1.362	44.6478
1.356	44.6299
1.35	44.6119
1.344	44.5937
1.338	44.5754
1.332	44.557
1.326	44.5385
1.32	44.5197
1.314	44.5009
1.308	44.4819
1.302	44.4627
1.296	44.4434
1.29	44.4239
1.284	44.4042
1.278	44.3844
1.272	44.3643
1.266	44.3441
1.26	44.3237
1.254	44.303
1.248	44.2822
1.242	44.261
1.236	44.2396
1.23	44.2179
1.224	44.1958
1.218	44.1733
1.212	44.1503
1.206	44.1264
1.2	44.1016
1.194	44.0753
1.188	44.0469
1.182	44.0159
1.176	43.9817
1.17	43.944
1.164	43.9027
1.158	43.8578
1.152	43.8094
1.146	43.7575
1.14	43.7021
1.134	43.6432
1.128	43.5808
1.122	43.5149
1.116	43.4453
1.11	43.3721
1.104	43.2951
1.098	43.2142
1.092	43.1292
1.086	43.04
1.08	42.9461
1.074	42.8475
1.068	42.7434
1.062	42.6338
1.056	42.5178
1.05	42.3953
1.044	42.266
1.038	42.1303
1.032	41.9887
1.026	41.842
1.02	41.6908
1.014	41.5358
1.008	41.3772
1.002	41.2156
0.996	41.0511
0.99	40.8841
0.984	40.7147
0.978	40.5432
0.972	40.3697
0.966	40.1943
0.96	40.0171
0.954	39.8383
0.948	39.6578
0.942	39.4758
0.936	39.2923
0.93	39.1072
0.924	38.9208
0.918	38.7329
0.912	38.5436
0.906	38.353
0.9	38.161
0.894	37.9675
0.888	37.7725
0.882	37.5761
0.876	37.378
0.87	37.1782
0.864	36.9767
0.858	36.7733
0.852	36.5681
0.846	36.361
0.84	36.1519
0.834	35.9406
0.828	35.7269
0.822	35.5106
0.816	35.2915
0.81	35.0693
0.804	34.8439
0.798	34.6151
0.792	34.3829
0.786	34.1476
0.78	33.9095
0.774	33.6688
0.768	33.4259
0.762	33.1812
0.756	32.935
0.75	32.6878
0.744	32.44
0.738	32.1919
0.732	31.9439
0.726	31.6964
0.72	31.4496
0.714	31.2036
0.708	30.9587
0.702	30.7148
0.696	30.4719
0.69	30.23
0.684	29.9887
0.678	29.7481
0.672	29.5079
0.666	29.2681
0.66	29.0284
0.654	28.7886
0.648	28.5487
0.642	28.3085
0.636	28.0678
0.63	27.8265
0.624	27.5845
0.618	27.3417
0.612	27.0979
0.606	26.8531
0.6	26.6071
0.594	26.3599
0.588	26.1114
0.582	25.8614
0.576	25.6098
0.57	25.3565
0.564	25.1015
0.558	24.8446
0.552	24.5856
0.546	24.3246
0.54	24.0615
0.534	23.7962
0.528	23.5285
0.522	23.2583
0.516	22.9854
0.51	22.7096
0.504	22.4305
0.498	22.1483
0.492	21.8625
0.486	21.5733
0.48	21.2805
0.474	20.9844
0.468	20.6849
0.462	20.3824
0.456	20.077
0.45	19.7689
0.444	19.458
0.438	19.1446
0.432	18.8286
0.426	18.5101
0.42	18.1891
0.414	17.8654
0.408	17.5392
0.402	17.2104
0.396	16.8789
0.39	16.5448
0.384	16.2081
0.378	15.8687
0.372	15.5268
0.366	15.1824
0.36	14.8354
0.354	14.4859
0.348	14.1339
0.342	13.7796
0.336	13.423
0.33	13.064
0.324	12.7028
0.318	12.3394
0.312	11.9739
0.306	11.6062
0.3	11.2365
0.294	10.8648
0.288	10.4911
0.282	10.1155
0.276	9.73796
0.27	9.35861
0.264	8.97743
0.258	8.5945
0.252	8.20979
0.246	7.82339
0.24	7.4353
0.234	7.04557
0.228	6.65422
0.222	6.26128
0.216	5.86679
0.21	5.47076
0.204	5.07326
0.198	4.67432
0.192	4.27401
0.186	3.87235
0.18	3.46937
0.174	3.06502
0.168	2.65934
0.162	2.25232
0.156	1.844
0.15	1.43429
0.144	1.02328
0.138	0.610899
0.132	0.197197
0.126	-0.217812
0.12	-0.634051
0.114	-1.0515
0.108	-1.47007
0.102	-1.88968
0.096	-2.31026
0.09	-2.73176
0.084	-3.15407
0.078	-3.57714
0.072	-4.00093
0.066	-4.42537
0.06	-4.85042
0.054	-5.27609
0.048	-5.7023
0.042	-6.12904
0.036	-6.55628
0.03	-6.98402
0.024	-7.41224
0.018	-7.8409
0.012	-8.27002
0.006	-8.69959
0	-9.12957


==> 3240elements.dat <==
0	0
0.006	0.50783
0.012	1.01566
0.018	1.52349
0.024	2.03132
0.03	2.53915
0.036	3.04698
0.042	3.55481
0.048	4.06264
0.054	4.57047
0.06	5.0783
0.066	5.58613
0.072	6.09396
0.078	6.60179
0.084	7.10962
0.09	7.61745
0.096	8.12528
0.102	8.63311
0.108	9.14094
0.114	9.64877
0.12	10.1566
0.126	10.6644
0.132	11.1723
0.138	11.6801
0.144	12.1879
0.15	12.6955
0.156	13.203
0.162	13.7103
0.168	14.2175
0.174	14.7248
0.18	15.2321
0.186	15.7393
0.192	16.2464
0.198	16.7532
0.204	17.2599
0.21	17.7666
0.216	18.2731
0.222	18.7797
0.228	19.2862
0.234	19.7927
0.24	20.2988
0.246	20.8048
0.252	21.3106
0.258	21.8163
0.264	22.322
0.27	22.8274
0.276	23.3326
0.282	23.8374
0.288	24.3419
0.294	24.8458
0.3	25.3493
0.306	25.8521
0.312	26.3541
0.318	26.8556
0.324	27.3566
0.33	27.8571
0.336	28.3572
0.342	28.8571
0.348	29.3567
0.354	29.8558
0.36	30.3547
0.366	30.8534
0.372	31.3515
0.378	31.8494
0.384	32.3472
0.39	32.8448
0.396	33.342
0.402	33.839
0.408	34.3359
0.414	34.8325
0.42	35.3288
0.426	35.8248
0.432	36.3207
0.438	36.8164
0.444	37.3118
0.45	37.8069
0.456	38.3018
0.462	38.7965
0.468	39.2907
0.474	39.7846
0.48	40.2782
0.486	40.7715
0.492	41.2645
0.498	41.7571
0.504	42.2491
0.51	42.7392
0.516	43.2265
0.522	43.7122
0.528	44.1967
0.534	44.6802
0.54	45.1629
0.546	45.6451
0.552	46.1268
0.558	46.6078
0.564	47.0883
0.57	47.5686
0.576	48.0486
0.582	48.5283
0.588	49.0078
0.594	49.487
0.6	49.966
0.606	50.4447
0.612	50.9231
0.618	51.4014
0.624	51.8794
0.63	52.3573
0.636	52.8348
0.642	53.3121
0.648	53.7892
0.654	54.2661
0.66	54.7427
0.666	55.219
0.672	55.6951
0.678	56.1709
0.684	56.6463
0.69	57.1215
0.696	57.5964
0.702	58.0709
0.708	58.5452
0.714	59.0192
0.72	59.4928
0.726	59.9661
0.732	60.439
0.738	60.9115
0.744	61.3835
0.75	61.8551
0.756	62.3263
0.762	62.7971
0.768	63.2674
0.774	63.7372
0.78	64.2066
0.786	64.6755
0.792	65.1438
0.798	65.6116
0.804	66.0789
0.81	66.5456
0.816	67.0117
0.822	67.4771
0.828	67.942
0.834	68.4062
0.84	68.8698
0.846	69.3328
0.852	69.795
0.858	70.2566
0.864	70.7176
0.87	71.1778
0.876	71.6373
0.882	72.0962
0.888	72.5543
0.894	73.0118
0.9	73.4686
0.906	73.9246
0.912	74.3799
0.918	74.8345
0.924	75.2884
0.93	75.7414
0.936	76.1938
0.942	76.6452
0.948	77.0959
0.954	77.5457
0.96	77.9947
0.966	78.4429
0.972	78.8901
0.978	79.3365
0.984	79.7818
0.99	80.2263
0.996	80.6698
1.002	81.1123
1.008	81.5537
1.014	81.9942
1.02	82.4336
1.026	82.872
1.032	83.3093
1.038	83.7458
1.044	84.181
1.05	84.6153
1.056	85.0484
1.062	85.4807
1.068	85.9118
1.074	86.3419
1.08	86.771
1.086	87.199
1.092	87.6258
1.098	88.0516
1.104	88.4763
1.11	88.8999
1.116	89.3222
1.122	89.7434
1.128	90.1634
1.134	90.5821
1.14	90.9996
1.146	91.4157
1.152	91.8306
1.158	92.2439
1.164	92.656
1.17	93.0666
1.176	93.4758
1.182	93.8835
1.188	94.2899
1.194	94.6945
1.2	95.0979
1.206	95.4996
1.212	95.9
1.218	96.2987
1.224	96.696
1.23	97.0917
1.236	97.4859
1.242	97.8785
1.248	98.2696
1.254	98.659
1.26	99.0469
1.266	99.4332
1.272	99.8178
1.278	100.201
1.284	100.582
1.29	100.961
1.296	101.339
1.302	101.714
1.308	102.088
1.314	102.46
1.32	102.83
1.326	103.198
1.332	103.564
1.338	103.928
1.344	104.29
1.35	104.649
1.356	105.007
1.362	105.362
1.368	105.715
1.374	106.066
1.38	106.415
1.386	106.761
1.392	107.106
1.398	107.447
1.404	107.786
1.41	108.123
1.416	108.457
1.422	108.788
1.428	109.116
1.434	109.441
1.44	109.764
1.446	110.083
1.452	110.4
1.458	110.713
1.464	111.024
1.47	111.332
1.476	111.636
1.482	111.938
1.488	112.236
1.494	112.532
1.5	112.823
1.506	113.112
1.512	113.397
1.518	113.679
1.524	113.957
1.53	114.232
1.536	114.503
1.542	114.771
1.548	115.035
1.554	115.295
1.56	115.551
1.566	115.803
1.572	116.052
1.578	116.296
1.584	116.536
1.59	116.77
1.596	116.999
1.602	117.223
1.608	117.442
1.614	117.656
1.62	117.866
1.626	118.07
1.632	118.27
1.638	118.466
1.644	118.657
1.65	118.843
1.656	119.025
1.662	119.202
1.668	119.376
1.674	119.545
1.68	119.709
1.686	119.87
1.692	120.026
1.698	120.178
1.704	120.326
1.71	120.47
1.716	120.61
1.722	120.746
1.728	120.878
1.734	121.006
1.74	121.131
1.746	121.252
1.752	121.369
1.758	121.482
1.764	121.593
1.77	121.7
1.776	121.803
1.782	121.904
1.788	122.001
1.794	122.095
1.8	122.186
1.806	122.275
1.812	122.36
1.818	122.444
1.824	122.524
1.83	122.602
1.836	122.677
1.842	122.751
1.848	122.822
1.854	122.891
1.86	122.958
1.866	123.023
1.872	123.087
1.878	123.148
1.884	123.208
1.89	123.265
1.896	123.321
1.902	123.375
1.908	123.428
1.914	123.48
1.92	123.53
1.926	123.579
1.932	123.627
1.938	123.674
1.944	123.719
1.95	123.764
1.956	123.808
1.962	123.852
1.968	123.894
1.974	123.935
1.98	123.976
1.986	124.016
1.992	124.055
1.998	124.094
2.004	124.132
2.01	124.169
2.016	124.206
2.022	124.242
2.028	124.277
2.034	124.312
2.04	124.346
2.046	124.38
2.052	124.414
2.058	124.446
2.064	124.478
2.07	124.51
2.076	124.542
2.082	124.573
2.088	124.603
2.094	124.633
2.1	124.663
2.106	124.692
2.112	124.721
2.118	124.749
2.124	124.777
2.13	124.805
2.136	124.833
2.142	124.86
2.148	124.887
2.154	124.914
2.16	124.94
2.166	124.967
2.172	124.993
2.178	125.018
2.184	125.044
2.19	125.069
2.196	125.095
2.202	125.12
2.208	125.144
2.214	125.169
2.22	125.194
2.226	125.218
2.232	125.242
2.238	125.266
2.244	125.29
2.25	125.313
2.256	125.334
2.262	125.356
2.268	125.377
2.274	125.397
2.28	125.417
2.286	125.437
2.292	125.458
2.298	125.478
2.304	125.497
2.31	125.518
2.316	125.538
2.322	125.559
2.328	125.579
2.334	125.6
2.34	125.621
2.346	125.643
2.352	125.665
2.358	125.689
2.364	125.713
2.37	125.74
2.376	125.767
2.382	125.798
2.388	125.83
2.394	125.867
2.4	125.905
2.406	125.946
2.412	125.99
2.418	126.035
2.424	126.08
2.43	126.127
2.436	126.175
2.442	126.222
2.448	126.27
2.454	126.319
2.46	126.367
2.466	126.415
2.472	126.463
2.478	126.512
2.484	126.56
2.49	126.608
2.496	126.655
2.502	126.703
2.508	126.751
2.514	126.798
2.52	126.846
2.526	126.893
2.532	126.94
2.538	126.987
2.544	127.034
2.55	127.081
2.556	127.127
2.562	127.174
2.568	127.22
2.574	127.266
2.58	127.312
2.586	127.358
2.592	127.405
2.598	127.452
2.604	127.498
2.61	127.546
2.616	127.594
2.622	127.643
2.628	127.693
2.634	127.744
2.64	127.798
2.646	127.852
2.652	127.909
2.658	127.968
2.664	128.028
2.67	128.09
2.676	128.153
2.682	128.217
2.688	128.283
2.694	128.349
2.7	128.415
2.706	128.482
2.712	128.549
2.718	128.617
2.724	128.684
2.73	128.752
2.736	128.819
2.742	128.887
2.748	128.955
2.754	129.022
2.76	129.089
2.766	129.157
2.772	129.224
2.778	129.29
2.784	129.357
2.79	129.423
2.796	129.489
2.802	129.555
2.808	129.62
2.814	129.685
2.82	129.75
2.826	129.815
2.832	129.879
2.838	129.943
2.844	130.007
2.85	130.071
2.856	130.134
2.862	130.197
2.868	130.26
2.874	130.322
2.88	130.383
2.886	130.445
2.892	130.506
2.898	130.566
2.904	130.627
2.91	130.687
2.916	130.746
2.922	130.805
2.928	130.864
2.934	130.922
2.94	130.98
2.946	131.037
2.952	131.094
2.958	131.151
2.964	131.207
2.97	131.263
2.976	131.318
2.982	131.374
2.988	131.429
2.994	131.483
3	131.537
3.006	131.591
3.012	131.645
3.018	131.698
3.024	131.751
3.03	131.804
3.036	131.857
3.042	131.91
3.048	131.962
3.054	132.014
3.06	132.066
3.066	132.118
3.072	132.17
3.078	132.222
3.084	132.274
3.09	132.326
3.096	132.378
3.102	132.43
3.108	132.483
3.114	132.536
3.12	132.59
3.126	132.645
3.132	132.701
3.138	132.757
3.144	132.815
3.15	132.875
3.156	132.936
3.162	132.998
3.168	133.061
3.174	133.123
3.18	133.185
3.186	133.246
3.192	133.307
3.198	133.367
3.204	133.426
3.21	133.485
3.216	133.544
3.222	133.603
3.228	133.662
3.234	133.72
3.24	133.779
3.246	133.838
3.252	133.898
3.258	133.958
3.264	134.017
3.27	134.078
3.276	134.138
3.282	134.199
3.288	134.26
3.294	134.321
3.3	134.383
3.306	134.444
3.312	134.506
3.318	134.568
3.324	134.63
3.33	134.691
3.336	134.753
3.342	134.815
3.348	134.877
3.354	134.939
3.36	135
3.366	135.062
3.372	135.124
3.378	135.185
3.384	135.247
3.39	135.308
3.396	135.37
3.402	135.431
3.408	135.492
3.414	135.553
3.42	135.615
3.426	135.674
3.432	135.733
3.438	135.791
3.444	135.85
3.45	135.908
3.456	135.966
3.462	136.025
3.468	136.083
3.474	136.142
3.48	136.2
3.486	136.259
3.492	136.318
3.498	136.377
3.504	136.435
3.51	136.495
3.516	136.554
3.522	136.614
3.528	136.673
3.534	136.733
3.54	136.793
3.546	136.853
3.552	136.913
3.558	136.974
3.564	137.035
3.57	137.096
3.576	137.156
3.582	137.218
3.588	137.279
3.594	137.34
3.6	137.401
3.606	137.462
3.612	137.523
3.618	137.584
3.624	137.645
3.63	137.706
3.636	137.767
3.642	137.828
3.648	137.888
3.654	137.949
3.66	138.009
3.666	138.068
3.672	138.126
3.678	138.185
3.684	138.243
3.69	138.301
3.696	138.359
3.702	138.417
3.708	138.475
3.714	138.533
3.72	138.591
3.726	138.648
3.732	138.705
3.738	138.763
3.744	138.819
3.75	138.876
3.756	138.933
3.762	138.989
3.768	139.045
3.774	139.101
3.78	139.157
3.786	139.213
3.792	139.268
3.798	139.324
3.804	139.378
3.81	139.434
3.816	139.488
3.822	139.543
3.828	139.597
3.834	139.651
3.84	139.704
3.846	139.758
3.852	139.812
3.858	139.865
3.864	139.918
3.87	139.971
3.876	140.023
3.882	140.076
3.888	140.128
3.894	140.18
3.9	140.232
3.906	140.284
3.912	140.335
3.918	140.387
3.924	140.438
3.93	140.49
3.936	140.541
3.942	140.593
3.948	140.645
3.954	140.696
3.96	140.749
3.966	140.801
3.972	140.854
3.978	140.907
3.984	140.961
3.99	141.015
3.996	141.07
4.002	141.126
4.008	141.182
4.014	141.238
4.02	141.295
4.026	141.353
4.032	141.411
4.038	141.469
4.044	141.528
4.05	141.587
4.056	141.646
4.062	141.705
4.068	141.764
4.074	141.823
4.08	141.882
4.086	141.942
4.092	142.001
4.098	142.06
4.104	142.119
4.11	142.178
4.116	142.237
4.122	142.296
4.128	142.354
4.134	142.413
4.14	142.472
4.146	142.53
4.152	142.588
4.158	142.646
4.164	142.704
4.17	142.762
4.176	142.818
4.182	142.872
4.188	142.925
4.194	142.975
4.2	143.024
4.206	143.072
4.212	143.118
4.218	143.163
4.224	143.208
4.23	143.252
4.236	143.296
4.242	143.339
4.248	143.383
4.254	143.428
4.26	143.472
4.266	143.517
4.272	143.562
4.278	143.608
4.284	143.654
4.29	143.7
4.296	143.747
4.302	143.795
4.308	143.843
4.314	143.891
4.32	143.939
4.326	143.988
4.332	144.038
4.338	144.087
4.344	144.137
4.35	144.187
4.356	144.238
4.362	144.288
4.368	144.339
4.374	144.39
4.38	144.441
4.386	144.492
4.392	144.544
4.398	144.595
4.404	144.647
4.41	144.698
4.416	144.75
4.422	144.802
4.428	144.854
4.434	144.906
4.44	144.959
4.446	145.011
4.452	145.063
4.458	145.115
4.464	145.168
4.47	145.22
4.476	145.272
4.482	145.324
4.488	145.377
4.494	145.429
4.5	145.481
4.506	145.533
4.512	145.585
4.518	145.637
4.524	145.688
4.53	145.739
4.536	145.79
4.542	145.84
4.548	145.89
4.554	145.94
4.56	145.99
4.566	146.039
4.572	146.089
4.578	146.138
4.584	146.187
4.59	146.237
4.596	146.286
4.602	146.335
4.608	146.384
4.614	146.433
4.62	146.483
4.626	146.532
4.632	146.581
4.638	146.631
4.644	146.68
4.65	146.73
4.656	146.78
4.662	146.83
4.668	146.88
4.674	146.93
4.68	146.981
4.686	147.032
4.692	147.084
4.698	147.136
4.704	147.188
4.71	147.241
4.716	147.295
4.722	147.349
4.728	147.403
4.734	147.458
4.74	147.514
4.746	147.57
4.752	147.626
4.758	147.684
4.764	147.741
4.77	147.799
4.776	147.858
4.782	147.917
4.788	147.976
4.794	148.036
4.8	148.097
4.806	148.158
4.812	148.219
4.818	148.28
4.824	148.342
4.83	148.405
4.836	148.468
4.842	148.531
4.848	148.595
4.854	148.659
4.86	148.723
4.866	148.787
4.872	148.852
4.878	148.917
4.884	148.983
4.89	149.048
4.896	149.114
4.902	149.18
4.908	149.246
4.914	149.313
4.92	149.379
4.926	149.446
4.932	149.513
4.938	149.58
4.944	149.647
4.95	149.715
4.956	149.783
4.962	149.851
4.968	149.919
4.974	149.987
4.98	150.055
4.986	150.124
4.992	150.193
4.998	150.262
5.004	150.331
5.01	150.4
5.016	150.469
5.022	150.539
5.028	150.609
5.034	150.679
5.04	150.749
5.046	150.82
5.052	150.89
5.058	150.961
5.064	151.032
5.07	151.104
5.076	151.175
5.082	151.247
5.088	151.319
5.094	151.391
5.1	151.463
5.106	151.536
5.112	151.609
5.118	151.682
5.124	151.755
5.13	151.829
5.136	151.902
5.142	151.976
5.148	152.05
5.154	152.125
5.16	152.199
5.166	152.274
5.172	152.348
5.178	152.424
5.184	152.499
5.19	152.574
5.196	152.649
5.202	152.725
5.208	152.801
5.214	152.877
5.22	152.952
5.226	153.028
5.232	153.104
5.238	153.18
5.244	153.256
5.25	153.332
5.256	153.408
5.262	153.484
5.268	153.56
5.274	153.637
5.28	153.712
5.286	153.788
5.292	153.864
5.298	153.94
5.304	154.016
5.31	154.092
5.316	154.168
5.322	154.244
5.328	154.321
5.334	154.397
5.34	154.474
5.346	154.551
5.352	154.627
5.358	154.703
5.364	154.779
5.37	154.854
5.376	154.93
5.382	155.007
5.388	155.083
5.394	155.16
5.4	155.238
5.406	155.315
5.412	155.394
5.418	155.472
5.424	155.551
5.43	155.631
5.436	155.71
5.442	155.791
5.448	155.871
5.454	155.952
5.46	156.033
5.466	156.114
5.472	156.195
5.478	156.276
5.484	156.356
5.49	156.437
5.496	156.518
5.502	156.599
5.508	156.68
5.514	156.762
5.52	156.844
5.526	156.926
5.532	157.008
5.538	157.09
5.544	157.173
5.55	157.256
5.556	157.338
5.562	157.421
5.568	157.504
5.574	157.588
5.58	157.671
5.586	157.754
5.592	157.838
5.598	157.921
5.604	158.005
5.61	158.088
5.616	158.172
5.622	158.255
5.628	158.339
5.634	158.422
5.64	158.505
5.646	158.588
5.652	158.671
5.658	158.755
5.664	158.838
5.67	158.921
5.676	159.004
5.682	159.087
5.688	159.171
5.694	159.254
5.7	159.338
5.706	159.421
5.712	159.505
5.718	159.589
5.724	159.673
5.73	159.756
5.736	159.84
5.742	159.925
5.748	160.009
5.754	160.093
5.76	160.178
5.766	160.263
5.772	160.348
5.778	160.433
5.784	160.518
5.79	160.603
5.796	160.688
5.802	160.773
5.808	160.859
5.814	160.944
5.82	161.03
5.826	161.116
5.832	161.202
5.838	161.287
5.844	161.373
5.85	161.459
5.856	161.545
5.862	161.63
5.868	161.716
5.874	161.802
5.88	161.888
5.886	161.973
5.892	162.058
5.898	162.144
5.904	162.229
5.91	162.314
5.916	162.399
5.922	162.483
5.928	162.568
5.934	162.653
5.94	162.738
5.946	162.822
5.952	162.907
5.958	162.991
5.964	163.076
5.97	163.16
5.976	163.244
5.982	163.328
5.988	163.413
5.994	163.497
6	163.582
6	163.582
5.994	162.857
5.988	162.324
5.982	161.86
5.976	161.438
5.97	161.032
5.964	160.628
5.958	160.223
5.952	159.819
5.946	159.415
5.94	159.011
5.934	158.606
5.928	158.202
5.922	157.798
5.916	157.394
5.91	156.989
5.904	156.585
5.898	156.181
5.892	155.777
5.886	155.373
5.88	154.968
5.874	154.564
5.868	154.16
5.862	153.756
5.856	153.351
5.85	152.947
5.844	152.543
5.838	152.139
5.832	151.734
5.826	151.33
5.82	150.926
5.814	150.522
5.808	150.117
5.802	149.713
5.796	149.309
5.79	148.905
5.784	148.5
5.778	148.096
5.772	147.692
5.766	147.288
5.76	146.883
5.754	146.479
5.748	146.075
5.742	145.671
5.736	145.266
5.73	144.862
5.724	144.458
5.718	144.054
5.712	143.649
5.706	143.245
5.7	142.841
5.694	142.437
5.688	142.032
5.682	141.628
5.676	141.224
5.67	140.82
5.664	140.416
5.658	140.011
5.652	139.607
5.646	139.203
5.64	138.799
5.634	138.394
5.628	137.99
5.622	137.586
5.616	137.182
5.61	136.778
5.604	136.374
5.598	135.97
5.592	135.566
5.586	135.161
5.58	134.757
5.574	134.353
5.568	133.949
5.562	133.545
5.556	133.141
5.55	132.737
5.544	132.333
5.538	131.929
5.532	131.525
5.526	131.121
5.52	130.717
5.514	130.314
5.508	129.91
5.502	129.506
5.496	129.102
5.49	128.699
5.484	128.295
5.478	127.892
5.472	127.489
5.466	127.086
5.46	126.683
5.454	126.28
5.448	125.878
5.442	125.476
5.436	125.074
5.43	124.672
5.424	124.271
5.418	123.869
5.412	123.468
5.406	123.067
5.4	122.665
5.394	122.264
5.388	121.863
5.382	121.462
5.376	121.062
5.37	120.661
5.364	120.261
5.358	119.86
5.352	119.46
5.346	119.06
5.34	118.66
5.334	118.26
5.328	117.86
5.322	117.46
5.316	117.06
5.31	116.66
5.304	116.261
5.298	115.861
5.292	115.462
5.286	115.063
5.28	114.664
5.274	114.265
5.268	113.866
5.262	113.467
5.256	113.068
5.25	112.67
5.244	112.271
5.238	111.873
5.232	111.475
5.226	111.077
5.22	110.679
5.214	110.281
5.208	109.883
5.202	109.486
5.196	109.088
5.19	108.691
5.184	108.294
5.178	107.897
5.172	107.5
5.166	107.103
5.16	106.706
5.154	106.31
5.148	105.914
5.142	105.517
5.136	105.121
5.13	104.725
5.124	104.33
5.118	103.934
5.112	103.539
5.106	103.144
5.1	102.748
5.094	102.354
5.088	101.959
5.082	101.564
5.076	101.17
5.07	100.776
5.064	100.382
5.058	99.9884
5.052	99.595
5.046	99.2017
5.04	98.8086
5.034	98.4157
5.028	98.0231
5.022	97.6308
5.016	97.2386
5.01	96.8468
5.004	96.4551
4.998	96.0637
4.992	95.6726
4.986	95.2818
4.98	94.8914
4.974	94.5012
4.968	94.1113
4.962	93.7217
4.956	93.3326
4.95	92.9437
4.944	92.5552
4.938	92.1674
4.932	91.7802
4.926	91.3935
4.92	91.0074
4.914	90.6221
4.908	90.2376
4.902	89.8537
4.896	89.4707
4.89	89.0884
4.884	88.7068
4.878	88.3259
4.872	87.9457
4.866	87.5662
4.86	87.1874
4.854	86.8094
4.848	86.4322
4.842	86.056
4.836	85.6806
4.83	85.3063
4.824	84.933
4.818	84.5609
4.812	84.1901
4.806	83.8207
4.8	83.4529
4.794	83.0866
4.788	82.7221
4.782	82.3593
4.776	81.9985
4.77	81.6396
4.764	81.2828
4.758	80.9283
4.752	80.5763
4.746	80.227
4.74	79.8803
4.734	79.5364
4.728	79.1951
4.722	78.8566
4.716	78.5213
4.71	78.1896
4.704	77.8617
4.698	77.5379
4.692	77.2183
4.686	76.903
4.68	76.592
4.674	76.2857
4.668	75.9842
4.662	75.6877
4.656	75.3966
4.65	75.1109
4.644	74.8308
4.638	74.556
4.632	74.2864
4.626	74.0212
4.62	73.7601
4.614	73.5029
4.608	73.2496
4.602	73.0009
4.596	72.7571
4.59	72.5188
4.584	72.2865
4.578	72.0597
4.572	71.8379
4.566	71.62
4.56	71.4055
4.554	71.1941
4.548	70.9856
4.542	70.7802
4.536	70.5783
4.53	70.38
4.524	70.1853
4.518	69.9939
4.512	69.8056
4.506	69.6202
4.5	69.4378
4.494	69.2585
4.488	69.0824
4.482	68.9094
4.476	68.7395
4.47	68.5728
4.464	68.4089
4.458	68.2478
4.452	68.0891
4.446	67.9323
4.44	67.7774
4.434	67.6242
4.428	67.4726
4.422	67.3224
4.416	67.1738
4.41	67.0265
4.404	66.8806
4.398	66.736
4.392	66.5928
4.386	66.4507
4.38	66.3101
4.374	66.1709
4.368	66.0332
4.362	65.8971
4.356	65.7631
4.35	65.6313
4.344	65.5023
4.338	65.3769
4.332	65.2556
4.326	65.1385
4.32	65.0254
4.314	64.9159
4.308	64.8096
4.302	64.7058
4.296	64.6044
4.29	64.5048
4.284	64.407
4.278	64.3108
4.272	64.2161
4.266	64.1227
4.26	64.0307
4.254	63.9401
4.248	63.8509
4.242	63.7631
4.236	63.6767
4.23	63.5917
4.224	63.5079
4.218	63.4254
4.212	63.3438
4.206	63.2633
4.2	63.1836
4.194	63.1048
4.188	63.0267
4.182	62.9495
4.176	62.873
4.17	62.7973
4.164	62.7223
4.158	62.6479
4.152	62.5742
4.146	62.5013
4.14	62.4289
4.134	62.3573
4.128	62.2862
4.122	62.2158
4.116	62.146
4.11	62.0768
4.104	62.0083
4.098	61.9404
4.092	61.8731
4.086	61.8064
4.08	61.7403
4.074	61.6749
4.068	61.6101
4.062	61.5459
4.056	61.4823
4.05	61.4193
4.044	61.357
4.038	61.2951
4.032	61.2339
4.026	61.1733
4.02	61.1133
4.014	61.0538
4.008	60.995
4.002	60.9367
3.996	60.879
3.99	60.8219
3.984	60.7654
3.978	60.7094
3.972	60.6539
3.966	60.599
3.96	60.5445
3.954	60.4905
3.948	60.4371
3.942	60.3841
3.936	60.3316
3.93	60.2796
3.924	60.228
3.918	60.1769
3.912	60.1263
3.906	60.0761
3.9	60.0263
3.894	59.9769
3.888	59.9279
3.882	59.8793
3.876	59.8311
3.87	59.7833
3.864	59.7358
3.858	59.6887
3.852	59.642
3.846	59.5955
3.84	59.5494
3.834	59.5036
3.828	59.4581
3.822	59.4129
3.816	59.368
3.81	59.3234
3.804	59.2791
3.798	59.2351
3.792	59.1914
3.786	59.1479
3.78	59.1048
3.774	59.062
3.768	59.0196
3.762	58.9775
3.756	58.9359
3.75	58.8948
3.744	58.8542
3.738	58.8141
3.732	58.7745
3.726	58.7353
3.72	58.6965
3.714	58.6582
3.708	58.6202
3.702	58.5824
3.696	58.545
3.69	58.5079
3.684	58.4709
3.678	58.4341
3.672	58.3975
3.666	58.3611
3.66	58.3248
3.654	58.2886
3.648	58.2525
3.642	58.2166
3.636	58.1808
3.63	58.145
3.624	58.1094
3.618	58.0738
3.612	58.0384
3.606	58.003
3.6	57.9678
3.594	57.9326
3.588	57.8975
3.582	57.8626
3.576	57.8278
3.57	57.7931
3.564	57.7585
3.558	57.724
3.552	57.6897
3.546	57.6555
3.54	57.6214
3.534	57.5876
3.528	57.5538
3.522	57.5202
3.516	57.4868
3.51	57.4536
3.504	57.4205
3.498	57.3877
3.492	57.355
3.486	57.3225
3.48	57.2902
3.474	57.2581
3.468	57.2262
3.462	57.1945
3.456	57.1629
3.45	57.1316
3.444	57.1005
3.438	57.0695
3.432	57.0387
3.426	57.0082
3.42	56.9777
3.414	56.9475
3.408	56.9174
3.402	56.8876
3.396	56.8578
3.39	56.8283
3.384	56.7988
3.378	56.7695
3.372	56.7403
3.366	56.7112
3.36	56.6821
3.354	56.6532
3.348	56.6243
3.342	56.5954
3.336	56.5666
3.33	56.5379
3.324	56.5092
3.318	56.4805
3.312	56.4519
3.306	56.4233
3.3	56.3946
3.294	56.366
3.288	56.3374
3.282	56.3088
3.276	56.2802
3.27	56.2515
3.264	56.2229
3.258	56.1942
3.252	56.1656
3.246	56.1369
3.24	56.1081
3.234	56.0794
3.228	56.0506
3.222	56.0218
3.216	55.9929
3.21	55.9641
3.204	55.9353
3.198	55.9065
3.192	55.8775
3.186	55.8486
3.18	55.8196
3.174	55.7906
3.168	55.7615
3.162	55.7323
3.156	55.7032
3.15	55.674
3.144	55.6447
3.138	55.6154
3.132	55.5861
3.126	55.5568
3.12	55.5273
3.114	55.4979
3.108	55.4684
3.102	55.439
3.096	55.4094
3.09	55.3799
3.084	55.3502
3.078	55.3206
3.072	55.291
3.066	55.2613
3.06	55.2315
3.054	55.2018
3.048	55.172
3.042	55.1423
3.036	55.1124
3.03	55.0826
3.024	55.0528
3.018	55.0229
3.012	54.9931
3.006	54.9632
3	54.9333
2.994	54.9035
2.988	54.8736
2.982	54.8437
2.976	54.8138
2.97	54.784
2.964	54.7542
2.958	54.7244
2.952	54.6945
2.946	54.6648
2.94	54.635
2.934	54.6053
2.928	54.5756
2.922	54.546
2.916	54.5164
2.91	54.4868
2.904	54.4573
2.898	54.4279
2.892	54.3985
2.886	54.3692
2.88	54.3399
2.874	54.3108
2.868	54.2817
2.862	54.2527
2.856	54.2238
2.85	54.195
2.844	54.1663
2.838	54.1378
2.832	54.1094
2.826	54.0811
2.82	54.0529
2.814	54.025
2.808	53.9971
2.802	53.9694
2.796	53.9419
2.79	53.9145
2.784	53.8873
2.778	53.8602
2.772	53.8333
2.766	53.8065
2.76	53.7798
2.754	53.7533
2.748	53.727
2.742	53.7007
2.736	53.6746
2.73	53.6486
2.724	53.6227
2.718	53.5968
2.712	53.5711
2.706	53.5454
2.7	53.5199
2.694	53.4943
2.688	53.4689
2.682	53.4434
2.676	53.4181
2.67	53.3927
2.664	53.3673
2.658	53.342
2.652	53.3167
2.646	53.2913
2.64	53.266
2.634	53.2407
2.628	53.2154
2.622	53.19
2.616	53.1646
2.61	53.1392
2.604	53.1138
2.598	53.0883
2.592	53.0629
2.586	53.0373
2.58	53.0118
2.574	52.9862
2.568	52.9605
2.562	52.9349
2.556	52.9092
2.55	52.8834
2.544	52.8577
2.538	52.8318
2.532	52.806
2.526	52.78
2.52	52.7542
2.514	52.7282
2.508	52.7022
2.502	52.6761
2.496	52.6501
2.49	52.624
2.484	52.5979
2.478	52.5718
2.472	52.5456
2.466	52.5194
2.46	52.4933
2.454	52.467
2.448	52.4409
2.442	52.4146
2.436	52.3884
2.43	52.3622
2.424	52.336
2.418	52.3098
2.412	52.2836
2.406	52.2574
2.4	52.2312
2.394	52.205
2.388	52.1789
2.382	52.1528
2.376	52.1267
2.37	52.1007
2.364	52.0746
2.358	52.0486
2.352	52.0226
2.346	51.9966
2.34	51.9707
2.334	51.9447
2.328	51.9187
2.322	51.8927
2.316	51.8668
2.31	51.8408
2.304	51.8148
2.298	51.7887
2.292	51.7627
2.286	51.7365
2.28	51.7104
2.274	51.6842
2.268	51.6579
2.262	51.6316
2.256	51.6052
2.25	51.5788
2.244	51.5523
2.238	51.5258
2.232	51.4993
2.226	51.4727
2.22	51.4461
2.214	51.4194
2.208	51.3928
2.202	51.3661
2.196	51.3395
2.19	51.3128
2.184	51.2865
2.178	51.2605
2.172	51.235
2.166	51.2098
2.16	51.1848
2.154	51.1601
2.148	51.1354
2.142	51.1108
2.136	51.0864
2.13	51.062
2.124	51.0378
2.118	51.0136
2.112	50.9895
2.106	50.9656
2.1	50.9417
2.094	50.918
2.088	50.8943
2.082	50.8708
2.076	50.8473
2.07	50.8239
2.064	50.8006
2.058	50.7775
2.052	50.7547
2.046	50.7322
2.04	50.7101
2.034	50.6882
2.028	50.6666
2.022	50.6452
2.016	50.6241
2.01	50.603
2.004	50.582
1.998	50.561
1.992	50.54
1.986	50.5191
1.98	50.4981
1.974	50.4774
1.968	50.4567
1.962	50.4362
1.956	50.4158
1.95	50.3955
1.944	50.3754
1.938	50.3554
1.932	50.3355
1.926	50.3157
1.92	50.2959
1.914	50.2762
1.908	50.2564
1.902	50.2366
1.896	50.2168
1.89	50.1969
1.884	50.177
1.878	50.1572
1.872	50.1372
1.866	50.1173
1.86	50.0974
1.854	50.0774
1.848	50.0575
1.842	50.0376
1.836	50.0177
1.83	49.9977
1.824	49.9779
1.818	49.958
1.812	49.9381
1.806	49.9183
1.8	49.8984
1.794	49.8786
1.788	49.8588
1.782	49.8391
1.776	49.8194
1.77	49.7997
1.764	49.7801
1.758	49.7606
1.752	49.7412
1.746	49.7219
1.74	49.7027
1.734	49.6834
1.728	49.6643
1.722	49.6451
1.716	49.6259
1.71	49.6067
1.704	49.5875
1.698	49.5682
1.692	49.5491
1.686	49.5298
1.68	49.5105
1.674	49.4912
1.668	49.4719
1.662	49.4526
1.656	49.4333
1.65	49.4139
1.644	49.3946
1.638	49.3751
1.632	49.3557
1.626	49.3363
1.62	49.3169
1.614	49.2974
1.608	49.278
1.602	49.2586
1.596	49.2392
1.59	49.2198
1.584	49.2005
1.578	49.1812
1.572	49.1619
1.566	49.1426
1.56	49.1234
1.554	49.1042
1.548	49.0849
1.542	49.0657
1.536	49.0464
1.53	49.0271
1.524	49.0077
1.518	48.9883
1.512	48.9689
1.506	48.9494
1.5	48.9298
1.494	48.9102
1.488	48.8905
1.482	48.8708
1.476	48.8509
1.47	48.831
1.464	48.811
1.458	48.7909
1.452	48.7707
1.446	48.7504
1.44	48.73
1.434	48.7095
1.428	48.6889
1.422	48.6681
1.416	48.6472
1.41	48.6262
1.404	48.605
1.398	48.5837
1.392	48.5622
1.386	48.5406
1.38	48.5188
1.374	48.4968
1.368	48.4746
1.362	48.4523
1.356	48.4297
1.35	48.407
1.344	48.384
1.338	48.3609
1.332	48.3375
1.326	48.314
1.32	48.2902
1.314	48.2662
1.308	48.242
1.302	48.2175
1.296	48.1928
1.29	48.1679
1.284	48.1427
1.278	48.1173
1.272	48.0917
1.266	48.0658
1.26	48.0397
1.254	48.0133
1.248	47.9867
1.242	47.9598
1.236	47.9326
1.23	47.9052
1.224	47.8776
1.218	47.8496
1.212	47.8214
1.206	47.7929
1.2	47.764
1.194	47.7349
1.188	47.7054
1.182	47.6756
1.176	47.6454
1.17	47.6148
1.164	47.5838
1.158	47.5523
1.152	47.5203
1.146	47.4876
1.14	47.4542
1.134	47.4199
1.128	47.3844
1.122	47.3474
1.116	47.3085
1.11	47.2671
1.104	47.2223
1.098	47.1735
1.092	47.1202
1.086	47.0622
1.08	47
1.074	46.9342
1.068	46.8653
1.062	46.7939
1.056	46.7203
1.05	46.6448
1.044	46.5676
1.038	46.4887
1.032	46.4083
1.026	46.3262
1.02	46.2424
1.014	46.1569
1.008	46.0695
1.002	45.98
0.996	45.8883
0.99	45.7939
0.984	45.6964
0.978	45.5953
0.972	45.4899
0.966	45.3797
0.96	45.2641
0.954	45.143
0.948	45.0163
0.942	44.8842
0.936	44.7467
0.93	44.6043
0.924	44.4568
0.918	44.3045
0.912	44.1471
0.906	43.9848
0.9	43.8172
0.894	43.6445
0.888	43.4665
0.882	43.2834
0.876	43.0951
0.87	42.9019
0.864	42.7036
0.858	42.5006
0.852	42.2927
0.846	42.0801
0.84	41.8626
0.834	41.6401
0.828	41.4125
0.822	41.1799
0.816	40.9424
0.81	40.7002
0.804	40.4536
0.798	40.2029
0.792	39.9486
0.786	39.6908
0.78	39.43
0.774	39.1664
0.768	38.9001
0.762	38.6315
0.756	38.3606
0.75	38.0877
0.744	37.8127
0.738	37.5358
0.732	37.257
0.726	36.9765
0.72	36.6941
0.714	36.41
0.708	36.1241
0.702	35.8366
0.696	35.5472
0.69	35.2561
0.684	34.9632
0.678	34.6685
0.672	34.372
0.666	34.0736
0.66	33.7732
0.654	33.4709
0.648	33.1666
0.642	32.8604
0.636	32.5521
0.63	32.2419
0.624	31.9296
0.618	31.6153
0.612	31.299
0.606	30.9807
0.6	30.6605
0.594	30.3382
0.588	30.0139
0.582	29.6877
0.576	29.3594
0.57	29.0292
0.564	28.6969
0.558	28.3626
0.552	28.0263
0.546	27.688
0.54	27.3477
0.534	27.0053
0.528	26.6608
0.522	26.3144
0.516	25.9659
0.51	25.6154
0.504	25.2629
0.498	24.9085
0.492	24.5522
0.486	24.1941
0.48	23.8341
0.474	23.4725
0.468	23.109
0.462	22.7438
0.456	22.3769
0.45	22.0082
0.444	21.6379
0.438	21.2659
0.432	20.8923
0.426	20.5171
0.42	20.1404
0.414	19.7622
0.408	19.3825
0.402	19.0015
0.396	18.6191
0.39	18.2354
0.384	17.8504
0.378	17.4642
0.372	17.0769
0.366	16.6885
0.36	16.299
0.354	15.9085
0.348	15.5171
0.342	15.1247
0.336	14.7314
0.33	14.3372
0.324	13.9423
0.318	13.5466
0.312	13.1503
0.306	12.7533
0.3	12.3557
0.294	11.9577
0.288	11.5594
0.282	11.1609
0.276	10.7622
0.27	10.3635
0.264	9.96471
0.258	9.56607
0.252	9.16756
0.246	8.7692
0.24	8.3712
0.234	7.97343
0.228	7.57596
0.222	7.17872
0.216	6.78171
0.21	6.38484
0.204	5.98807
0.198	5.59126
0.192	5.1944
0.186	4.79741
0.18	4.40015
0.174	4.00236
0.168	3.60407
0.162	3.20533
0.156	2.80579
0.15	2.40555
0.144	2.00456
0.138	1.60277
0.132	1.20013
0.126	0.796719
0.12	0.392443
0.114	-0.0127716
0.108	-0.418912
0.102	-0.825859
0.096	-1.2337
0.09	-1.64235
0.084	-2.05185
0.078	-2.46221
0.072	-2.87338
0.066	-3.28542
0.06	-3.6983
0.054	-4.11199
0.048	-4.52661
0.042	-4.94215
0.036	-5.35858
0.03	-5.77603
0.024	-6.19458
0.018	-6.61427
0.012	-7.03521
0.006	-7.45744
0	-7.88117


==> 400Inkr.dat <==
0.0000	0.0000
0.0005	36.1831
0.0009	71.3907
0.0014	106.3570
0.0018	140.6480
0.0023	174.3700
0.0027	207.4970
0.0032	239.9310
0.0036	271.4700
0.0041	301.7270
0.0045	330.0400
0.0050	355.5990
0.0054	377.2680
0.0059	393.3480
0.0063	403.3540
0.0068	409.3860
0.0072	412.0190
0.0077	414.2460
0.0081	414.6880
0.0086	415.6030
0.0090	415.5230
0.0095	415.9290
0.0099	415.5390
0.0104	415.8040
0.0108	415.4210
0.0113	415.5580
0.0117	415.0570
0.0122	415.1880
0.0126	414.7530
0.0131	414.8120
0.0135	414.3700
0.0140	414.3100
0.0144	414.2140
0.0149	413.7170
0.0153	413.6610
0.0158	413.6860
0.0162	413.4190
0.0167	413.3590
0.0171	413.0970
0.0176	412.6080
0.0180	412.4400
0.0185	412.2450
0.0189	412.3440
0.0194	412.3510
0.0198	411.1790
0.0203	411.8820
0.0207	410.6890
0.0212	411.2660
0.0216	411.1390
0.0221	411.0030
0.0225	410.9180
0.0230	410.5410
0.0234	410.0830
0.0239	410.7050
0.0243	409.8850
0.0248	410.0420
0.0252	409.7640
0.0257	409.7010
0.0261	409.0430
0.0266	409.0590
0.0270	409.2280
0.0275	409.0380
0.0279	409.0500
0.0284	408.8820
0.0288	408.7780
0.0293	408.4600
0.0297	408.3480
0.0302	408.1220
0.0306	407.9770
0.0311	407.7960
0.0315	407.7690
0.0320	407.6210
0.0324	407.5730
0.0329	407.3180
0.0333	407.1760
0.0338	407.0770
0.0342	406.8080
0.0347	406.6720
0.0351	406.8640
0.0356	406.0560
0.0360	406.1520
0.0365	406.0870
0.0369	406.0970
0.0374	406.0960
0.0378	405.8710
0.0383	406.0490
0.0387	405.7950
0.0392	405.2550
0.0396	405.2840
0.0401	405.4340
0.0405	404.9540
0.0410	404.8930
0.0414	405.1750
0.0419	404.8700
0.0423	404.7420
0.0428	404.7510
0.0432	404.1790
0.0437	404.1800
0.0441	404.3840
0.0446	404.2610
0.0450	404.2330
0.0455	403.6090
0.0459	403.6430
0.0464	403.8650
0.0468	403.7320
0.0473	403.7490
0.0477	403.1610
0.0482	403.1580
0.0486	403.4680
0.0491	403.3170
0.0495	403.2570
0.0500	403.2180
0.0504	402.9200
0.0509	402.7820
0.0513	402.7570
0.0518	402.7400
0.0522	402.7300
0.0527	402.5630
0.0531	402.4360
0.0536	402.3220
0.0540	402.3200
0.0545	402.4270
0.0549	401.8710
0.0554	402.3030
0.0558	402.2420
0.0563	402.2720
0.0567	402.0790
0.0572	402.2610
0.0576	402.3220
0.0581	401.9900
0.0585	402.3950
0.0590	402.5220
0.0594	402.9290
0.0599	403.8150
0.0603	404.2030
0.0608	405.6310
0.0612	408.0390
0.0617	411.6790
0.0621	417.4560
0.0626	425.5130
0.0630	435.6990
0.0635	447.5800
0.0639	461.2560
0.0644	475.5130
0.0648	490.5310
0.0653	505.9710
0.0657	521.7490
0.0662	537.7900
0.0666	554.0420
0.0671	570.4600
0.0675	587.0180
0.0680	603.6930
0.0684	620.4700
0.0689	637.3330
0.0693	654.2700
0.0698	671.2770
0.0702	688.3410
0.0707	705.4600
0.0711	722.6240
0.0716	739.8320
0.0720	757.0810
0.0725	774.3640
0.0729	791.6800
0.0734	809.0250
0.0738	826.3990
0.0743	843.7990
0.0747	861.2260
0.0752	878.6720
0.0756	896.1390
0.0761	913.6260
0.0765	931.1310
0.0770	944.0020
0.0774	954.4610
0.0779	964.5530
0.0783	974.3190
0.0788	983.7700
0.0792	992.8960
0.0797	1001.6800
0.0801	1010.1200
0.0806	1018.1900
0.0810	1025.8900
0.0815	1033.2000
0.0819	1040.1200
0.0824	1046.6500
0.0828	1052.7900
0.0833	1058.5200
0.0837	1063.8700
0.0842	1068.8300
0.0846	1073.4200
0.0851	1077.6500
0.0855	1081.5400
0.0860	1085.1000
0.0864	1088.3500
0.0869	1091.3200
0.0873	1094.0300
0.0878	1096.5000
0.0882	1098.7500
0.0887	1100.8000
0.0891	1102.6700
0.0896	1104.3900
0.0900	1105.9600
0.0900	1105.9600
0.0896	1071.2700
0.0891	1053.2000
0.0887	1035.1300
0.0882	1017.0600
0.0878	998.9880
0.0873	980.9170
0.0869	962.8450
0.0864	944.7730
0.0860	926.7020
0.0855	908.7400
0.0851	890.9310
0.0846	873.1980
0.0842	855.5240
0.0837	837.8810
0.0833	820.2540
0.0828	802.6370
0.0824	785.0320
0.0819	767.4390
0.0815	749.8610
0.0810	732.2940
0.0806	714.7410
0.0801	697.2030
0.0797	679.6810
0.0792	662.1750
0.0788	644.6880
0.0783	627.2200
0.0779	609.7710
0.0774	592.3440
0.0770	574.9410
0.0765	557.5610
0.0761	540.2080
0.0756	522.8830
0.0752	505.5880
0.0747	488.3260
0.0743	471.0990
0.0738	453.9100
0.0734	436.7650
0.0729	419.6630
0.0725	402.6110
0.0720	385.6130
0.0716	368.6740
0.0711	351.8020
0.0707	335.0070
0.0702	318.2910
0.0698	301.6680
0.0693	285.1530
0.0689	268.7550
0.0684	252.4970
0.0680	236.3980
0.0675	220.4870
0.0671	204.7990
0.0666	189.3790
0.0662	174.2890
0.0657	159.6090
0.0653	145.4520
0.0648	131.9790
0.0644	119.4180
0.0639	108.0910
0.0635	98.4139
0.0630	90.7972
0.0626	85.4021
0.0621	81.9588
0.0617	79.8866
0.0612	78.6158
0.0608	77.7728
0.0603	77.1737
0.0599	76.7272
0.0594	76.3811
0.0590	76.1028
0.0585	75.8712
0.0581	75.6724
0.0576	75.4974
0.0572	75.3396
0.0567	75.1946
0.0563	75.0592
0.0558	74.9310
0.0554	74.8084
0.0549	74.6900
0.0545	74.5747
0.0540	74.4618
0.0536	74.3508
0.0531	74.2410
0.0527	74.1321
0.0522	74.0239
0.0518	73.9159
0.0513	73.8080
0.0509	73.7001
0.0504	73.5919
0.0500	73.4833
0.0495	73.3742
0.0491	73.2645
0.0486	73.1540
0.0482	73.0429
0.0477	72.9308
0.0473	72.8179
0.0468	72.7039
0.0464	72.5889
0.0459	72.4728
0.0455	72.3556
0.0450	72.2372
0.0446	72.1175
0.0441	71.9966
0.0437	71.8744
0.0432	71.7508
0.0428	71.6257
0.0423	71.4993
0.0419	71.3714
0.0414	71.2420
0.0410	71.1111
0.0405	70.9785
0.0401	70.8444
0.0396	70.7086
0.0392	70.5712
0.0387	70.4321
0.0383	70.2913
0.0378	70.1487
0.0374	70.0044
0.0369	69.8582
0.0365	69.7102
0.0360	69.5603
0.0356	69.4086
0.0351	69.2550
0.0347	69.0994
0.0342	68.9418
0.0338	68.7823
0.0333	68.6208
0.0329	68.4573
0.0324	68.2917
0.0320	68.1240
0.0315	67.9543
0.0311	67.7824
0.0306	67.6084
0.0302	67.4323
0.0297	67.2539
0.0293	67.0733
0.0288	66.8904
0.0284	66.7054
0.0279	66.5179
0.0275	66.3281
0.0270	66.1360
0.0266	65.9414
0.0261	65.7443
0.0257	65.5446
0.0252	65.3424
0.0248	65.1375
0.0243	64.9298
0.0239	64.7193
0.0234	64.5058
0.0230	64.2893
0.0225	64.0697
0.0221	63.8467
0.0216	63.6201
0.0212	63.3899
0.0207	63.1556
0.0203	62.9171
0.0198	62.6740
0.0194	62.4258
0.0189	62.1720
0.0185	61.9118
0.0180	61.6444
0.0176	61.3686
0.0171	61.0828
0.0167	60.7850
0.0162	60.4722
0.0158	60.1405
0.0153	59.7838
0.0149	59.3936
0.0144	58.9563
0.0140	58.4509
0.0135	57.8423
0.0131	57.0702
0.0126	56.0245
0.0122	54.4965
0.0117	52.0665
0.0113	47.8977
0.0108	40.4260
0.0104	27.4843
0.0099	8.0456
0.0095	-16.3429
0.0090	-43.8532
0.0086	-73.3192
0.0081	-104.0730
0.0077	-135.7130
0.0072	-167.9900
0.0068	-200.7400
0.0063	-233.8520
0.0059	-267.2450
0.0054	-300.8580
0.0050	-334.6450
0.0045	-368.5690
0.0041	-402.5950
0.0036	-436.6930
0.0032	-470.8250
0.0027	-504.9440
0.0023	-538.9580
0.0018	-572.5400
0.0014	-603.2300
0.0009	-632.0140
0.0005	-658.5470
0.0000	-682.0980


==> 5760elements.dat <==
0	0
0.006	0.507293
0.012	1.01459
0.018	1.52188
0.024	2.02917
0.03	2.53647
0.036	3.04376
0.042	3.55105
0.048	4.05835
0.054	4.56564
0.06	5.07293
0.066	5.58023
0.072	6.08752
0.078	6.59481
0.084	7.10211
0.09	7.6094
0.096	8.11669
0.102	8.62399
0.108	9.13128
0.114	9.63857
0.12	10.1459
0.126	10.6532
0.132	11.1605
0.138	11.6677
0.144	12.1749
0.15	12.6819
0.156	13.1888
0.162	13.6957
0.168	14.2026
0.174	14.7093
0.18	15.2159
0.186	15.7224
0.192	16.2289
0.198	16.7353
0.204	17.2416
0.21	17.7478
0.216	18.2538
0.222	18.7597
0.228	19.2656
0.234	19.7714
0.24	20.277
0.246	20.7825
0.252	21.2878
0.258	21.793
0.264	22.2981
0.27	22.8029
0.276	23.3075
0.282	23.8119
0.288	24.3158
0.294	24.8192
0.3	25.3221
0.306	25.8242
0.312	26.3256
0.318	26.8265
0.324	27.3268
0.33	27.8268
0.336	28.3263
0.342	28.8256
0.348	29.3245
0.354	29.8231
0.36	30.3214
0.366	30.8194
0.372	31.3172
0.378	31.8147
0.384	32.3119
0.39	32.8088
0.396	33.3055
0.402	33.802
0.408	34.2982
0.414	34.7941
0.42	35.2898
0.426	35.7853
0.432	36.2806
0.438	36.7756
0.444	37.2704
0.45	37.7649
0.456	38.2591
0.462	38.7532
0.468	39.2468
0.474	39.7403
0.48	40.2333
0.486	40.7261
0.492	41.2184
0.498	41.7104
0.504	42.2019
0.51	42.6916
0.516	43.1786
0.522	43.6638
0.528	44.1478
0.534	44.6307
0.54	45.113
0.546	45.5948
0.552	46.0759
0.558	46.5565
0.564	47.0364
0.57	47.5161
0.576	47.9955
0.582	48.4747
0.588	48.9535
0.594	49.4322
0.6	49.9105
0.606	50.3886
0.612	50.8666
0.618	51.3442
0.624	51.8216
0.63	52.2988
0.636	52.7757
0.642	53.2524
0.648	53.7287
0.654	54.2048
0.66	54.6807
0.666	55.1563
0.672	55.6316
0.678	56.1067
0.684	56.5814
0.69	57.0559
0.696	57.53
0.702	58.0038
0.708	58.4773
0.714	58.9504
0.72	59.4231
0.726	59.8955
0.732	60.3675
0.738	60.839
0.744	61.3101
0.75	61.7806
0.756	62.2508
0.762	62.7205
0.768	63.1897
0.774	63.6584
0.78	64.1266
0.786	64.5943
0.792	65.0615
0.798	65.5281
0.804	65.9942
0.81	66.4597
0.816	66.9246
0.822	67.389
0.828	67.8527
0.834	68.3158
0.84	68.7783
0.846	69.2402
0.852	69.7014
0.858	70.1619
0.864	70.6218
0.87	71.081
0.876	71.5395
0.882	71.9973
0.888	72.4543
0.894	72.9106
0.9	73.3661
0.906	73.8209
0.912	74.2747
0.918	74.7279
0.924	75.1802
0.93	75.6316
0.936	76.0821
0.942	76.5319
0.948	76.9807
0.954	77.4287
0.96	77.8757
0.966	78.3219
0.972	78.7672
0.978	79.2115
0.984	79.6549
0.99	80.0974
0.996	80.539
1.002	80.9795
1.008	81.4192
1.014	81.8578
1.02	82.2954
1.026	82.732
1.032	83.1676
1.038	83.6021
1.044	84.0355
1.05	84.4677
1.056	84.8989
1.062	85.329
1.068	85.7579
1.074	86.1856
1.08	86.6121
1.086	87.0375
1.092	87.4617
1.098	87.8848
1.104	88.3065
1.11	88.7272
1.116	89.1465
1.122	89.5647
1.128	89.9814
1.134	90.397
1.14	90.8113
1.146	91.2243
1.152	91.6358
1.158	92.0461
1.164	92.4549
1.17	92.8624
1.176	93.2684
1.182	93.673
1.188	94.076
1.194	94.4777
1.2	94.8777
1.206	95.2762
1.212	95.6733
1.218	96.0688
1.224	96.4627
1.23	96.855
1.236	97.2458
1.242	97.6349
1.248	98.0223
1.254	98.408
1.26	98.792
1.266	99.1744
1.272	99.555
1.278	99.9336
1.284	100.311
1.29	100.686
1.296	101.059
1.302	101.43
1.308	101.799
1.314	102.167
1.32	102.532
1.326	102.895
1.332	103.256
1.338	103.615
1.344	103.972
1.35	104.327
1.356	104.68
1.362	105.03
1.368	105.378
1.374	105.723
1.38	106.066
1.386	106.407
1.392	106.744
1.398	107.079
1.404	107.412
1.41	107.742
1.416	108.069
1.422	108.394
1.428	108.716
1.434	109.035
1.44	109.351
1.446	109.664
1.452	109.974
1.458	110.282
1.464	110.586
1.47	110.887
1.476	111.184
1.482	111.478
1.488	111.768
1.494	112.054
1.5	112.337
1.506	112.617
1.512	112.893
1.518	113.165
1.524	113.433
1.53	113.697
1.536	113.957
1.542	114.213
1.548	114.466
1.554	114.714
1.56	114.958
1.566	115.198
1.572	115.434
1.578	115.666
1.584	115.894
1.59	116.118
1.596	116.337
1.602	116.552
1.608	116.763
1.614	116.969
1.62	117.17
1.626	117.367
1.632	117.559
1.638	117.746
1.644	117.929
1.65	118.107
1.656	118.28
1.662	118.449
1.668	118.613
1.674	118.772
1.68	118.926
1.686	119.075
1.692	119.22
1.698	119.359
1.704	119.494
1.71	119.624
1.716	119.749
1.722	119.87
1.728	119.985
1.734	120.096
1.74	120.203
1.746	120.306
1.752	120.405
1.758	120.5
1.764	120.592
1.77	120.68
1.776	120.765
1.782	120.848
1.788	120.927
1.794	121.003
1.8	121.077
1.806	121.149
1.812	121.217
1.818	121.284
1.824	121.348
1.83	121.41
1.836	121.47
1.842	121.528
1.848	121.584
1.854	121.638
1.86	121.69
1.866	121.74
1.872	121.789
1.878	121.836
1.884	121.882
1.89	121.927
1.896	121.969
1.902	122.011
1.908	122.051
1.914	122.09
1.92	122.127
1.926	122.164
1.932	122.199
1.938	122.233
1.944	122.266
1.95	122.299
1.956	122.33
1.962	122.361
1.968	122.391
1.974	122.42
1.98	122.448
1.986	122.475
1.992	122.502
1.998	122.528
2.004	122.554
2.01	122.579
2.016	122.603
2.022	122.626
2.028	122.649
2.034	122.671
2.04	122.693
2.046	122.715
2.052	122.735
2.058	122.756
2.064	122.776
2.07	122.796
2.076	122.815
2.082	122.834
2.088	122.853
2.094	122.872
2.1	122.89
2.106	122.908
2.112	122.926
2.118	122.944
2.124	122.961
2.13	122.979
2.136	122.996
2.142	123.013
2.148	123.03
2.154	123.047
2.16	123.064
2.166	123.081
2.172	123.098
2.178	123.116
2.184	123.134
2.19	123.153
2.196	123.173
2.202	123.195
2.208	123.219
2.214	123.245
2.22	123.273
2.226	123.303
2.232	123.334
2.238	123.367
2.244	123.399
2.25	123.432
2.256	123.466
2.262	123.501
2.268	123.536
2.274	123.573
2.28	123.611
2.286	123.651
2.292	123.693
2.298	123.736
2.304	123.781
2.31	123.827
2.316	123.875
2.322	123.923
2.328	123.971
2.334	124.021
2.34	124.07
2.346	124.119
2.352	124.169
2.358	124.218
2.364	124.267
2.37	124.316
2.376	124.365
2.382	124.414
2.388	124.462
2.394	124.509
2.4	124.556
2.406	124.603
2.412	124.649
2.418	124.694
2.424	124.739
2.43	124.785
2.436	124.83
2.442	124.876
2.448	124.922
2.454	124.969
2.46	125.018
2.466	125.068
2.472	125.119
2.478	125.172
2.484	125.227
2.49	125.283
2.496	125.339
2.502	125.396
2.508	125.454
2.514	125.512
2.52	125.57
2.526	125.629
2.532	125.687
2.538	125.745
2.544	125.803
2.55	125.86
2.556	125.918
2.562	125.975
2.568	126.032
2.574	126.089
2.58	126.145
2.586	126.202
2.592	126.258
2.598	126.314
2.604	126.37
2.61	126.426
2.616	126.481
2.622	126.537
2.628	126.592
2.634	126.647
2.64	126.701
2.646	126.756
2.652	126.81
2.658	126.864
2.664	126.918
2.67	126.972
2.676	127.026
2.682	127.079
2.688	127.132
2.694	127.186
2.7	127.239
2.706	127.292
2.712	127.346
2.718	127.4
2.724	127.454
2.73	127.509
2.736	127.566
2.742	127.623
2.748	127.682
2.754	127.742
2.76	127.803
2.766	127.866
2.772	127.929
2.778	127.993
2.784	128.057
2.79	128.121
2.796	128.186
2.802	128.251
2.808	128.315
2.814	128.379
2.82	128.443
2.826	128.507
2.832	128.57
2.838	128.633
2.844	128.696
2.85	128.758
2.856	128.82
2.862	128.881
2.868	128.943
2.874	129.003
2.88	129.064
2.886	129.123
2.892	129.182
2.898	129.24
2.904	129.298
2.91	129.354
2.916	129.409
2.922	129.462
2.928	129.515
2.934	129.567
2.94	129.618
2.946	129.668
2.952	129.717
2.958	129.767
2.964	129.816
2.97	129.865
2.976	129.914
2.982	129.963
2.988	130.012
2.994	130.061
3	130.111
3.006	130.161
3.012	130.211
3.018	130.261
3.024	130.312
3.03	130.363
3.036	130.414
3.042	130.465
3.048	130.517
3.054	130.569
3.06	130.621
3.066	130.673
3.072	130.725
3.078	130.778
3.084	130.83
3.09	130.882
3.096	130.934
3.102	130.986
3.108	131.038
3.114	131.091
3.12	131.145
3.126	131.199
3.132	131.255
3.138	131.311
3.144	131.368
3.15	131.426
3.156	131.484
3.162	131.543
3.168	131.603
3.174	131.663
3.18	131.722
3.186	131.782
3.192	131.841
3.198	131.9
3.204	131.959
3.21	132.017
3.216	132.075
3.222	132.134
3.228	132.192
3.234	132.25
3.24	132.307
3.246	132.365
3.252	132.422
3.258	132.479
3.264	132.536
3.27	132.593
3.276	132.649
3.282	132.706
3.288	132.762
3.294	132.818
3.3	132.874
3.306	132.93
3.312	132.986
3.318	133.042
3.324	133.097
3.33	133.153
3.336	133.208
3.342	133.263
3.348	133.318
3.354	133.373
3.36	133.427
3.366	133.482
3.372	133.535
3.378	133.589
3.384	133.642
3.39	133.695
3.396	133.747
3.402	133.8
3.408	133.852
3.414	133.903
3.42	133.953
3.426	134.004
3.432	134.054
3.438	134.104
3.444	134.153
3.45	134.201
3.456	134.25
3.462	134.297
3.468	134.345
3.474	134.391
3.48	134.437
3.486	134.482
3.492	134.527
3.498	134.571
3.504	134.614
3.51	134.657
3.516	134.7
3.522	134.741
3.528	134.783
3.534	134.824
3.54	134.865
3.546	134.906
3.552	134.947
3.558	134.988
3.564	135.03
3.57	135.071
3.576	135.113
3.582	135.155
3.588	135.197
3.594	135.24
3.6	135.283
3.606	135.327
3.612	135.371
3.618	135.416
3.624	135.461
3.63	135.507
3.636	135.554
3.642	135.602
3.648	135.651
3.654	135.7
3.66	135.751
3.666	135.802
3.672	135.855
3.678	135.908
3.684	135.961
3.69	136.015
3.696	136.07
3.702	136.125
3.708	136.181
3.714	136.236
3.72	136.292
3.726	136.348
3.732	136.404
3.738	136.46
3.744	136.516
3.75	136.572
3.756	136.628
3.762	136.684
3.768	136.74
3.774	136.796
3.78	136.852
3.786	136.908
3.792	136.964
3.798	137.019
3.804	137.075
3.81	137.13
3.816	137.186
3.822	137.241
3.828	137.296
3.834	137.351
3.84	137.406
3.846	137.46
3.852	137.514
3.858	137.569
3.864	137.623
3.87	137.677
3.876	137.73
3.882	137.784
3.888	137.837
3.894	137.89
3.9	137.943
3.906	137.996
3.912	138.049
3.918	138.101
3.924	138.154
3.93	138.206
3.936	138.258
3.942	138.309
3.948	138.361
3.954	138.413
3.96	138.464
3.966	138.515
3.972	138.566
3.978	138.617
3.984	138.668
3.99	138.719
3.996	138.769
4.002	138.82
4.008	138.87
4.014	138.92
4.02	138.97
4.026	139.02
4.032	139.07
4.038	139.12
4.044	139.17
4.05	139.22
4.056	139.27
4.062	139.32
4.068	139.371
4.074	139.421
4.08	139.472
4.086	139.524
4.092	139.575
4.098	139.627
4.104	139.679
4.11	139.732
4.116	139.785
4.122	139.839
4.128	139.893
4.134	139.947
4.14	140.002
4.146	140.057
4.152	140.112
4.158	140.167
4.164	140.223
4.17	140.279
4.176	140.334
4.182	140.39
4.188	140.447
4.194	140.503
4.2	140.56
4.206	140.616
4.212	140.672
4.218	140.729
4.224	140.785
4.23	140.842
4.236	140.898
4.242	140.955
4.248	141.012
4.254	141.069
4.26	141.125
4.266	141.182
4.272	141.239
4.278	141.296
4.284	141.352
4.29	141.409
4.296	141.466
4.302	141.523
4.308	141.58
4.314	141.638
4.32	141.696
4.326	141.754
4.332	141.812
4.338	141.871
4.344	141.93
4.35	141.989
4.356	142.049
4.362	142.109
4.368	142.17
4.374	142.231
4.38	142.293
4.386	142.355
4.392	142.417
4.398	142.48
4.404	142.543
4.41	142.607
4.416	142.672
4.422	142.737
4.428	142.803
4.434	142.869
4.44	142.935
4.446	143.002
4.452	143.069
4.458	143.136
4.464	143.203
4.47	143.271
4.476	143.338
4.482	143.405
4.488	143.473
4.494	143.54
4.5	143.608
4.506	143.675
4.512	143.743
4.518	143.811
4.524	143.879
4.53	143.947
4.536	144.015
4.542	144.083
4.548	144.15
4.554	144.219
4.56	144.287
4.566	144.355
4.572	144.424
4.578	144.492
4.584	144.561
4.59	144.629
4.596	144.698
4.602	144.767
4.608	144.836
4.614	144.904
4.62	144.973
4.626	145.042
4.632	145.111
4.638	145.18
4.644	145.249
4.65	145.319
4.656	145.388
4.662	145.457
4.668	145.527
4.674	145.596
4.68	145.666
4.686	145.735
4.692	145.805
4.698	145.874
4.704	145.944
4.71	146.014
4.716	146.083
4.722	146.153
4.728	146.223
4.734	146.293
4.74	146.363
4.746	146.433
4.752	146.503
4.758	146.573
4.764	146.643
4.77	146.713
4.776	146.783
4.782	146.853
4.788	146.923
4.794	146.993
4.8	147.063
4.806	147.134
4.812	147.203
4.818	147.273
4.824	147.343
4.83	147.413
4.836	147.483
4.842	147.553
4.848	147.622
4.854	147.691
4.86	147.76
4.866	147.829
4.872	147.898
4.878	147.966
4.884	148.034
4.89	148.102
4.896	148.17
4.902	148.238
4.908	148.306
4.914	148.373
4.92	148.441
4.926	148.508
4.932	148.576
4.938	148.643
4.944	148.71
4.95	148.777
4.956	148.844
4.962	148.911
4.968	148.978
4.974	149.045
4.98	149.112
4.986	149.179
4.992	149.246
4.998	149.313
5.004	149.38
5.01	149.448
5.016	149.515
5.022	149.583
5.028	149.65
5.034	149.718
5.04	149.785
5.046	149.853
5.052	149.921
5.058	149.989
5.064	150.057
5.07	150.126
5.076	150.194
5.082	150.263
5.088	150.332
5.094	150.401
5.1	150.47
5.106	150.54
5.112	150.61
5.118	150.68
5.124	150.75
5.13	150.821
5.136	150.892
5.142	150.963
5.148	151.035
5.154	151.106
5.16	151.178
5.166	151.25
5.172	151.323
5.178	151.395
5.184	151.468
5.19	151.541
5.196	151.615
5.202	151.689
5.208	151.763
5.214	151.838
5.22	151.913
5.226	151.988
5.232	152.064
5.238	152.139
5.244	152.215
5.25	152.292
5.256	152.368
5.262	152.445
5.268	152.522
5.274	152.599
5.28	152.676
5.286	152.753
5.292	152.83
5.298	152.908
5.304	152.985
5.31	153.063
5.316	153.14
5.322	153.217
5.328	153.295
5.334	153.372
5.34	153.449
5.346	153.527
5.352	153.604
5.358	153.682
5.364	153.76
5.37	153.837
5.376	153.915
5.382	153.992
5.388	154.07
5.394	154.148
5.4	154.226
5.406	154.304
5.412	154.381
5.418	154.459
5.424	154.538
5.43	154.616
5.436	154.694
5.442	154.773
5.448	154.851
5.454	154.93
5.46	155.009
5.466	155.088
5.472	155.168
5.478	155.247
5.484	155.327
5.49	155.406
5.496	155.486
5.502	155.566
5.508	155.646
5.514	155.727
5.52	155.807
5.526	155.887
5.532	155.968
5.538	156.049
5.544	156.13
5.55	156.211
5.556	156.292
5.562	156.373
5.568	156.455
5.574	156.536
5.58	156.618
5.586	156.7
5.592	156.782
5.598	156.865
5.604	156.947
5.61	157.03
5.616	157.113
5.622	157.196
5.628	157.279
5.634	157.362
5.64	157.446
5.646	157.529
5.652	157.613
5.658	157.697
5.664	157.781
5.67	157.865
5.676	157.949
5.682	158.033
5.688	158.118
5.694	158.202
5.7	158.286
5.706	158.371
5.712	158.456
5.718	158.541
5.724	158.625
5.73	158.711
5.736	158.796
5.742	158.881
5.748	158.966
5.754	159.052
5.76	159.138
5.766	159.223
5.772	159.309
5.778	159.395
5.784	159.481
5.79	159.566
5.796	159.652
5.802	159.738
5.808	159.824
5.814	159.91
5.82	159.995
5.826	160.081
5.832	160.167
5.838	160.254
5.844	160.34
5.85	160.426
5.856	160.513
5.862	160.599
5.868	160.686
5.874	160.773
5.88	160.86
5.886	160.948
5.892	161.035
5.898	161.123
5.904	161.211
5.91	161.3
5.916	161.388
5.922	161.478
5.928	161.566
5.934	161.655
5.94	161.743
5.946	161.831
5.952	161.918
5.958	162.005
5.964	162.092
5.97	162.179
5.976	162.266
5.982	162.353
5.988	162.44
5.994	162.527
6	162.614
6	162.614
5.994	161.894
5.988	161.343
5.982	160.854
5.976	160.407
5.97	159.99
5.964	159.585
5.958	159.182
5.952	158.778
5.946	158.374
5.94	157.971
5.934	157.567
5.928	157.164
5.922	156.76
5.916	156.357
5.91	155.953
5.904	155.549
5.898	155.146
5.892	154.742
5.886	154.339
5.88	153.935
5.874	153.532
5.868	153.128
5.862	152.724
5.856	152.321
5.85	151.917
5.844	151.514
5.838	151.11
5.832	150.707
5.826	150.303
5.82	149.899
5.814	149.496
5.808	149.092
5.802	148.689
5.796	148.285
5.79	147.882
5.784	147.478
5.778	147.074
5.772	146.671
5.766	146.267
5.76	145.864
5.754	145.46
5.748	145.057
5.742	144.653
5.736	144.249
5.73	143.846
5.724	143.442
5.718	143.039
5.712	142.635
5.706	142.232
5.7	141.828
5.694	141.424
5.688	141.021
5.682	140.617
5.676	140.214
5.67	139.81
5.664	139.407
5.658	139.003
5.652	138.599
5.646	138.196
5.64	137.792
5.634	137.389
5.628	136.985
5.622	136.582
5.616	136.179
5.61	135.775
5.604	135.372
5.598	134.968
5.592	134.565
5.586	134.161
5.58	133.758
5.574	133.355
5.568	132.951
5.562	132.548
5.556	132.144
5.55	131.741
5.544	131.338
5.538	130.935
5.532	130.531
5.526	130.128
5.52	129.725
5.514	129.322
5.508	128.919
5.502	128.516
5.496	128.113
5.49	127.71
5.484	127.307
5.478	126.904
5.472	126.502
5.466	126.099
5.46	125.697
5.454	125.295
5.448	124.893
5.442	124.492
5.436	124.09
5.43	123.689
5.424	123.288
5.418	122.887
5.412	122.486
5.406	122.086
5.4	121.685
5.394	121.285
5.388	120.885
5.382	120.484
5.376	120.084
5.37	119.684
5.364	119.284
5.358	118.885
5.352	118.485
5.346	118.085
5.34	117.686
5.334	117.286
5.328	116.887
5.322	116.488
5.316	116.089
5.31	115.69
5.304	115.291
5.298	114.892
5.292	114.494
5.286	114.095
5.28	113.697
5.274	113.298
5.268	112.9
5.262	112.502
5.256	112.104
5.25	111.706
5.244	111.308
5.238	110.911
5.232	110.513
5.226	110.116
5.22	109.719
5.214	109.321
5.208	108.924
5.202	108.527
5.196	108.131
5.19	107.734
5.184	107.337
5.178	106.941
5.172	106.545
5.166	106.149
5.16	105.753
5.154	105.357
5.148	104.961
5.142	104.565
5.136	104.17
5.13	103.775
5.124	103.38
5.118	102.985
5.112	102.59
5.106	102.195
5.1	101.801
5.094	101.407
5.088	101.013
5.082	100.619
5.076	100.225
5.07	99.8315
5.064	99.4382
5.058	99.0451
5.052	98.6521
5.046	98.2595
5.04	97.8671
5.034	97.4748
5.028	97.0829
5.022	96.6912
5.016	96.2997
5.01	95.9085
5.004	95.5175
4.998	95.1268
4.992	94.7364
4.986	94.3463
4.98	93.9565
4.974	93.5669
4.968	93.1777
4.962	92.7888
4.956	92.4002
4.95	92.0119
4.944	91.624
4.938	91.2366
4.932	90.8498
4.926	90.4636
4.92	90.0779
4.914	89.6929
4.908	89.3088
4.902	88.9254
4.896	88.5428
4.89	88.1611
4.884	87.7802
4.878	87.4001
4.872	87.0209
4.866	86.6426
4.86	86.2651
4.854	85.8886
4.848	85.5129
4.842	85.1381
4.836	84.7642
4.83	84.3912
4.824	84.0193
4.818	83.6485
4.812	83.2789
4.806	82.9106
4.8	82.5439
4.794	82.1786
4.788	81.8148
4.782	81.4524
4.776	81.0915
4.77	80.7321
4.764	80.3746
4.758	80.0189
4.752	79.6654
4.746	79.3142
4.74	78.9653
4.734	78.6189
4.728	78.275
4.722	77.9335
4.716	77.5946
4.71	77.2581
4.704	76.9244
4.698	76.5934
4.692	76.2653
4.686	75.9402
4.68	75.6183
4.674	75.2998
4.668	74.9848
4.662	74.6735
4.656	74.3661
4.65	74.0626
4.644	73.7633
4.638	73.4683
4.632	73.1775
4.626	72.8912
4.62	72.6096
4.614	72.3331
4.608	72.0616
4.602	71.7947
4.596	71.5321
4.59	71.2738
4.584	71.0199
4.578	70.7708
4.572	70.5267
4.566	70.2878
4.56	70.0539
4.554	69.8244
4.548	69.5987
4.542	69.3764
4.536	69.1572
4.53	68.9412
4.524	68.7284
4.518	68.5192
4.512	68.3136
4.506	68.1117
4.5	67.9133
4.494	67.7183
4.488	67.5268
4.482	67.3389
4.476	67.1547
4.47	66.9743
4.464	66.7976
4.458	66.6248
4.452	66.4552
4.446	66.2889
4.44	66.1255
4.434	65.965
4.428	65.807
4.422	65.6517
4.416	65.4985
4.41	65.3477
4.404	65.1985
4.398	65.0514
4.392	64.9056
4.386	64.7617
4.38	64.619
4.374	64.4781
4.368	64.3385
4.362	64.2006
4.356	64.0642
4.35	63.9299
4.344	63.7976
4.338	63.6679
4.332	63.5408
4.326	63.4168
4.32	63.2956
4.314	63.1772
4.308	63.0614
4.302	62.9478
4.296	62.8362
4.29	62.7263
4.284	62.6181
4.278	62.5114
4.272	62.4063
4.266	62.3025
4.26	62.2
4.254	62.0988
4.248	61.9989
4.242	61.9003
4.236	61.803
4.23	61.7072
4.224	61.6127
4.218	61.5195
4.212	61.4277
4.206	61.3371
4.2	61.2479
4.194	61.1601
4.188	61.0737
4.182	60.9884
4.176	60.9045
4.17	60.8217
4.164	60.7401
4.158	60.6595
4.152	60.5802
4.146	60.5019
4.14	60.4249
4.134	60.3488
4.128	60.2741
4.122	60.2003
4.116	60.1278
4.11	60.0563
4.104	59.986
4.098	59.9165
4.092	59.8482
4.086	59.7806
4.08	59.7143
4.074	59.6486
4.068	59.584
4.062	59.5201
4.056	59.457
4.05	59.3946
4.044	59.3329
4.038	59.2718
4.032	59.2114
4.026	59.1516
4.02	59.0923
4.014	59.0336
4.008	58.9754
4.002	58.9178
3.996	58.8606
3.99	58.8039
3.984	58.7477
3.978	58.6919
3.972	58.6365
3.966	58.5816
3.96	58.5272
3.954	58.4731
3.948	58.4195
3.942	58.3663
3.936	58.3135
3.93	58.2613
3.924	58.2094
3.918	58.1582
3.912	58.1073
3.906	58.0571
3.9	58.0072
3.894	57.958
3.888	57.9093
3.882	57.8612
3.876	57.8134
3.87	57.7663
3.864	57.7195
3.858	57.6733
3.852	57.6273
3.846	57.582
3.84	57.5369
3.834	57.4924
3.828	57.448
3.822	57.4041
3.816	57.3605
3.81	57.3174
3.804	57.2743
3.798	57.2318
3.792	57.1894
3.786	57.1476
3.78	57.1057
3.774	57.0645
3.768	57.0232
3.762	56.9825
3.756	56.9418
3.75	56.9016
3.744	56.8614
3.738	56.8217
3.732	56.782
3.726	56.7428
3.72	56.7036
3.714	56.6648
3.708	56.6261
3.702	56.5878
3.696	56.5495
3.69	56.5116
3.684	56.4737
3.678	56.4363
3.672	56.3988
3.666	56.3617
3.66	56.3246
3.654	56.2879
3.648	56.2511
3.642	56.2148
3.636	56.1783
3.63	56.1423
3.624	56.1062
3.618	56.0704
3.612	56.0346
3.606	55.9991
3.6	55.9636
3.594	55.9283
3.588	55.893
3.582	55.858
3.576	55.8229
3.57	55.7881
3.564	55.7533
3.558	55.7187
3.552	55.684
3.546	55.6496
3.54	55.6151
3.534	55.5808
3.528	55.5465
3.522	55.5124
3.516	55.4783
3.51	55.4444
3.504	55.4104
3.498	55.3767
3.492	55.3429
3.486	55.3093
3.48	55.2756
3.474	55.2422
3.468	55.2087
3.462	55.1754
3.456	55.1421
3.45	55.1089
3.444	55.0758
3.438	55.0429
3.432	55.0099
3.426	54.9771
3.42	54.9444
3.414	54.9117
3.408	54.8792
3.402	54.8468
3.396	54.8145
3.39	54.7823
3.384	54.7501
3.378	54.7182
3.372	54.6863
3.366	54.6545
3.36	54.6229
3.354	54.5914
3.348	54.5599
3.342	54.5286
3.336	54.4974
3.33	54.4664
3.324	54.4354
3.318	54.4046
3.312	54.3739
3.306	54.3433
3.3	54.3127
3.294	54.2823
3.288	54.252
3.282	54.2218
3.276	54.1917
3.27	54.1617
3.264	54.1318
3.258	54.102
3.252	54.0723
3.246	54.0427
3.24	54.0131
3.234	53.9837
3.228	53.9544
3.222	53.9251
3.216	53.896
3.21	53.8669
3.204	53.838
3.198	53.8091
3.192	53.7803
3.186	53.7517
3.18	53.723
3.174	53.6946
3.168	53.6661
3.162	53.6378
3.156	53.6095
3.15	53.5813
3.144	53.5531
3.138	53.5251
3.132	53.497
3.126	53.4691
3.12	53.4412
3.114	53.4134
3.108	53.3855
3.102	53.3578
3.096	53.33
3.09	53.3023
3.084	53.2745
3.078	53.2468
3.072	53.219
3.066	53.1913
3.06	53.1635
3.054	53.1357
3.048	53.1077
3.042	53.0798
3.036	53.0517
3.03	53.0237
3.024	52.9954
3.018	52.9672
3.012	52.9387
3.006	52.9103
3	52.8816
2.994	52.853
2.988	52.8242
2.982	52.7953
2.976	52.7663
2.97	52.7372
2.964	52.708
2.958	52.6788
2.952	52.6493
2.946	52.6199
2.94	52.5903
2.934	52.5606
2.928	52.5308
2.922	52.5011
2.916	52.4711
2.91	52.4412
2.904	52.4111
2.898	52.381
2.892	52.3509
2.886	52.3207
2.88	52.2905
2.874	52.2603
2.868	52.2301
2.862	52.1998
2.856	52.1696
2.85	52.1393
2.844	52.1091
2.838	52.079
2.832	52.0488
2.826	52.0187
2.82	51.9886
2.814	51.9586
2.808	51.9287
2.802	51.8988
2.796	51.869
2.79	51.8393
2.784	51.8097
2.778	51.7801
2.772	51.7507
2.766	51.7213
2.76	51.6921
2.754	51.663
2.748	51.634
2.742	51.605
2.736	51.5763
2.73	51.5475
2.724	51.5189
2.718	51.4904
2.712	51.462
2.706	51.4337
2.7	51.4055
2.694	51.3774
2.688	51.3494
2.682	51.3214
2.676	51.2935
2.67	51.2656
2.664	51.2378
2.658	51.21
2.652	51.1823
2.646	51.1546
2.64	51.1269
2.634	51.0992
2.628	51.0715
2.622	51.0438
2.616	51.0161
2.61	50.9883
2.604	50.9605
2.598	50.9327
2.592	50.9049
2.586	50.877
2.58	50.8491
2.574	50.8211
2.568	50.7932
2.562	50.7652
2.556	50.7373
2.55	50.7093
2.544	50.6814
2.538	50.6534
2.532	50.6254
2.526	50.5975
2.52	50.5696
2.514	50.5417
2.508	50.5139
2.502	50.486
2.496	50.4583
2.49	50.4306
2.484	50.403
2.478	50.3754
2.472	50.3479
2.466	50.3205
2.46	50.2932
2.454	50.266
2.448	50.2389
2.442	50.2119
2.436	50.185
2.43	50.1582
2.424	50.1316
2.418	50.105
2.412	50.0786
2.406	50.0524
2.4	50.0262
2.394	50.0003
2.388	49.9745
2.382	49.9488
2.376	49.9232
2.37	49.8979
2.364	49.8726
2.358	49.8475
2.352	49.8224
2.346	49.7976
2.34	49.7729
2.334	49.7484
2.328	49.724
2.322	49.6998
2.316	49.6757
2.31	49.6517
2.304	49.6278
2.298	49.6041
2.292	49.5803
2.286	49.5569
2.28	49.5334
2.274	49.5103
2.268	49.4871
2.262	49.4641
2.256	49.4411
2.25	49.4184
2.244	49.3957
2.238	49.3731
2.232	49.3507
2.226	49.3284
2.22	49.3062
2.214	49.2841
2.208	49.2621
2.202	49.2403
2.196	49.2186
2.19	49.197
2.184	49.1755
2.178	49.1541
2.172	49.1328
2.166	49.1116
2.16	49.0905
2.154	49.0695
2.148	49.0486
2.142	49.0277
2.136	49.0069
2.13	48.9861
2.124	48.9655
2.118	48.9449
2.112	48.9243
2.106	48.9038
2.1	48.8834
2.094	48.863
2.088	48.8428
2.082	48.8224
2.076	48.8023
2.07	48.782
2.064	48.7619
2.058	48.7418
2.052	48.7217
2.046	48.7016
2.04	48.6817
2.034	48.6616
2.028	48.6417
2.022	48.6216
2.016	48.6018
2.01	48.5818
2.004	48.562
1.998	48.5422
1.992	48.5224
1.986	48.5027
1.98	48.483
1.974	48.4633
1.968	48.4436
1.962	48.424
1.956	48.4045
1.95	48.3849
1.944	48.3654
1.938	48.346
1.932	48.3266
1.926	48.3071
1.92	48.2878
1.914	48.2684
1.908	48.249
1.902	48.2297
1.896	48.2104
1.89	48.1911
1.884	48.1718
1.878	48.1525
1.872	48.1331
1.866	48.1139
1.86	48.0948
1.854	48.076
1.848	48.0573
1.842	48.0388
1.836	48.0204
1.83	48.0021
1.824	47.9838
1.818	47.9656
1.812	47.9473
1.806	47.9291
1.8	47.9108
1.794	47.8925
1.788	47.874
1.782	47.8556
1.776	47.837
1.77	47.8185
1.764	47.7998
1.758	47.7812
1.752	47.7626
1.746	47.7442
1.74	47.726
1.734	47.7079
1.728	47.6899
1.722	47.672
1.716	47.6541
1.71	47.6364
1.704	47.6187
1.698	47.6011
1.692	47.5836
1.686	47.5663
1.68	47.5491
1.674	47.532
1.668	47.515
1.662	47.4981
1.656	47.4811
1.65	47.4642
1.644	47.4473
1.638	47.4304
1.632	47.4134
1.626	47.3965
1.62	47.3795
1.614	47.3625
1.608	47.3455
1.602	47.3284
1.596	47.3113
1.59	47.2941
1.584	47.2769
1.578	47.2597
1.572	47.2424
1.566	47.2252
1.56	47.2078
1.554	47.1905
1.548	47.1731
1.542	47.1557
1.536	47.1383
1.53	47.1208
1.524	47.1034
1.518	47.0859
1.512	47.0683
1.506	47.0507
1.5	47.0331
1.494	47.0153
1.488	46.9976
1.482	46.9797
1.476	46.9618
1.47	46.9437
1.464	46.9257
1.458	46.9074
1.452	46.8892
1.446	46.8708
1.44	46.8524
1.434	46.8339
1.428	46.8153
1.422	46.7965
1.416	46.7777
1.41	46.7587
1.404	46.7397
1.398	46.7206
1.392	46.7014
1.386	46.682
1.38	46.6625
1.374	46.6429
1.368	46.6232
1.362	46.6034
1.356	46.5834
1.35	46.5633
1.344	46.5432
1.338	46.5228
1.332	46.5023
1.326	46.4817
1.32	46.4609
1.314	46.44
1.308	46.419
1.302	46.3977
1.296	46.3763
1.29	46.3548
1.284	46.3331
1.278	46.3111
1.272	46.2891
1.266	46.2668
1.26	46.2444
1.254	46.2217
1.248	46.1989
1.242	46.1758
1.236	46.1525
1.23	46.1289
1.224	46.1052
1.218	46.0811
1.212	46.0568
1.206	46.0321
1.2	46.007
1.194	45.9815
1.188	45.9554
1.182	45.9286
1.176	45.9011
1.17	45.8722
1.164	45.8419
1.158	45.8094
1.152	45.7742
1.146	45.7357
1.14	45.694
1.134	45.6492
1.128	45.6019
1.122	45.5524
1.116	45.5008
1.11	45.4469
1.104	45.3905
1.098	45.3311
1.092	45.2685
1.086	45.2026
1.08	45.1335
1.074	45.0616
1.068	44.9872
1.062	44.9105
1.056	44.8319
1.05	44.7514
1.044	44.6691
1.038	44.5849
1.032	44.4988
1.026	44.4105
1.02	44.3197
1.014	44.226
1.008	44.1288
1.002	44.0272
0.996	43.9208
0.99	43.8091
0.984	43.6924
0.978	43.5708
0.972	43.4445
0.966	43.3136
0.96	43.1784
0.954	43.0388
0.948	42.8948
0.942	42.7462
0.936	42.5926
0.93	42.4335
0.924	42.268
0.918	42.0952
0.912	41.9145
0.906	41.7258
0.9	41.5296
0.894	41.3264
0.888	41.117
0.882	40.9019
0.876	40.6819
0.87	40.4576
0.864	40.2294
0.858	39.9978
0.852	39.7631
0.846	39.5256
0.84	39.2857
0.834	39.0435
0.828	38.7992
0.822	38.553
0.816	38.3051
0.81	38.0555
0.804	37.8043
0.798	37.5517
0.792	37.2976
0.786	37.0423
0.78	36.7856
0.774	36.5277
0.768	36.2685
0.762	36.0082
0.756	35.7467
0.75	35.4841
0.744	35.2203
0.738	34.9554
0.732	34.6894
0.726	34.4223
0.72	34.154
0.714	33.8847
0.708	33.6141
0.702	33.3424
0.696	33.0695
0.69	32.7954
0.684	32.5201
0.678	32.2434
0.672	31.9655
0.666	31.6862
0.66	31.4056
0.654	31.1236
0.648	30.8404
0.642	30.5559
0.636	30.2703
0.63	29.9834
0.624	29.6956
0.618	29.4066
0.612	29.1168
0.606	28.8258
0.6	28.5339
0.594	28.2408
0.588	27.9469
0.582	27.6518
0.576	27.3558
0.57	27.0586
0.564	26.7607
0.558	26.4615
0.552	26.1616
0.546	25.8606
0.54	25.5589
0.534	25.2562
0.528	24.953
0.522	24.6489
0.516	24.3445
0.51	24.0395
0.504	23.7345
0.498	23.4293
0.492	23.1244
0.486	22.8198
0.48	22.5161
0.474	22.2133
0.468	21.9117
0.462	21.6112
0.456	21.3122
0.45	21.0143
0.444	20.7175
0.438	20.4214
0.432	20.1259
0.426	19.8304
0.42	19.5345
0.414	19.2378
0.408	18.9399
0.402	18.64
0.396	18.3379
0.39	18.0329
0.384	17.7245
0.378	17.4119
0.372	17.0945
0.366	16.7716
0.36	16.4422
0.354	16.1055
0.348	15.7607
0.342	15.4077
0.336	15.0469
0.33	14.6791
0.324	14.3052
0.318	13.9262
0.312	13.5428
0.306	13.1558
0.3	12.7655
0.294	12.3725
0.288	11.9771
0.282	11.5796
0.276	11.1801
0.27	10.7789
0.264	10.376
0.258	9.97156
0.252	9.56566
0.246	9.1584
0.24	8.7498
0.234	8.33993
0.228	7.92885
0.222	7.51663
0.216	7.10327
0.21	6.68883
0.204	6.27334
0.198	5.85682
0.192	5.43932
0.186	5.02087
0.18	4.60154
0.174	4.18133
0.168	3.76022
0.162	3.33829
0.156	2.91555
0.15	2.49201
0.144	2.06772
0.138	1.64268
0.132	1.21692
0.126	0.79047
0.12	0.363316
0.114	-0.0645131
0.108	-0.492966
0.102	-0.922084
0.096	-1.35183
0.09	-1.78218
0.084	-2.21314
0.078	-2.6447
0.072	-3.07681
0.066	-3.50948
0.06	-3.9427
0.054	-4.37645
0.048	-4.81072
0.042	-5.2455
0.036	-5.68078
0.03	-6.11656
0.024	-6.55279
0.018	-6.98951
0.012	-7.42667
0.006	-7.86429
0	-8.30233


==> 7856elements.dat <==
0	0
0.006	0.507149
0.012	1.0143
0.018	1.52145
0.024	2.0286
0.03	2.53575
0.036	3.0429
0.042	3.55005
0.048	4.0572
0.054	4.56434
0.06	5.0715
0.066	5.57864
0.072	6.08579
0.078	6.59294
0.084	7.10009
0.09	7.60724
0.096	8.11439
0.102	8.62154
0.108	9.12869
0.114	9.63584
0.12	10.143
0.126	10.6501
0.132	11.1573
0.138	11.6644
0.144	12.1713
0.15	12.6782
0.156	13.185
0.162	13.6918
0.168	14.1985
0.174	14.7051
0.18	15.2115
0.186	15.7179
0.192	16.2243
0.198	16.7305
0.204	17.2366
0.21	17.7426
0.216	18.2486
0.222	18.7544
0.228	19.2601
0.234	19.7657
0.24	20.2711
0.246	20.7765
0.252	21.2817
0.258	21.7867
0.264	22.2916
0.27	22.7964
0.276	23.3008
0.282	23.805
0.288	24.3087
0.294	24.812
0.3	25.3147
0.306	25.8167
0.312	26.318
0.318	26.8187
0.324	27.3189
0.33	27.8187
0.336	28.3181
0.342	28.8172
0.348	29.3159
0.354	29.8143
0.36	30.3124
0.366	30.8103
0.372	31.3079
0.378	31.8053
0.384	32.3023
0.39	32.7991
0.396	33.2956
0.402	33.7919
0.408	34.288
0.414	34.7838
0.42	35.2794
0.426	35.7747
0.432	36.2698
0.438	36.7647
0.444	37.2593
0.45	37.7536
0.456	38.2477
0.462	38.7416
0.468	39.2351
0.474	39.7283
0.48	40.2212
0.486	40.7138
0.492	41.206
0.498	41.6978
0.504	42.1892
0.51	42.6788
0.516	43.1658
0.522	43.6508
0.528	44.1347
0.534	44.6176
0.54	45.0997
0.546	45.5813
0.552	46.0622
0.558	46.5426
0.564	47.0224
0.57	47.5019
0.576	47.9811
0.582	48.4601
0.588	48.9388
0.594	49.4173
0.6	49.8954
0.606	50.3734
0.612	50.8511
0.618	51.3285
0.624	51.8058
0.63	52.2828
0.636	52.7596
0.642	53.236
0.648	53.7122
0.654	54.1881
0.66	54.6638
0.666	55.1392
0.672	55.6143
0.678	56.0892
0.684	56.5637
0.69	57.0379
0.696	57.5118
0.702	57.9854
0.708	58.4586
0.714	58.9314
0.72	59.4039
0.726	59.876
0.732	60.3477
0.738	60.8189
0.744	61.2897
0.75	61.7599
0.756	62.2298
0.762	62.6991
0.768	63.168
0.774	63.6364
0.78	64.1043
0.786	64.5717
0.792	65.0385
0.798	65.5048
0.804	65.9706
0.81	66.4358
0.816	66.9004
0.822	67.3644
0.828	67.8279
0.834	68.2906
0.84	68.7528
0.846	69.2143
0.852	69.6752
0.858	70.1354
0.864	70.5949
0.87	71.0537
0.876	71.5117
0.882	71.9691
0.888	72.4256
0.894	72.8814
0.9	73.3365
0.906	73.7907
0.912	74.2441
0.918	74.6968
0.924	75.1486
0.93	75.5996
0.936	76.0497
0.942	76.4989
0.948	76.9474
0.954	77.3949
0.96	77.8415
0.966	78.2872
0.972	78.732
0.978	79.1759
0.984	79.6189
0.99	80.0608
0.996	80.5018
1.002	80.9418
1.008	81.3807
1.014	81.8186
1.02	82.2555
1.026	82.6914
1.032	83.1262
1.038	83.5599
1.044	83.9926
1.05	84.4241
1.056	84.8546
1.062	85.284
1.068	85.7122
1.074	86.1393
1.08	86.5652
1.086	86.99
1.092	87.4135
1.098	87.8359
1.104	88.257
1.11	88.6768
1.116	89.0954
1.122	89.5126
1.128	89.9286
1.134	90.3433
1.14	90.7566
1.146	91.1686
1.152	91.5793
1.158	91.9885
1.164	92.3965
1.17	92.8029
1.176	93.208
1.182	93.6117
1.188	94.0138
1.194	94.4144
1.2	94.8136
1.206	95.2113
1.212	95.6073
1.218	96.0017
1.224	96.3946
1.23	96.7859
1.236	97.1756
1.242	97.5635
1.248	97.9497
1.254	98.3343
1.26	98.7171
1.266	99.0981
1.272	99.4773
1.278	99.8547
1.284	100.23
1.29	100.604
1.296	100.976
1.302	101.346
1.308	101.714
1.314	102.08
1.32	102.444
1.326	102.805
1.332	103.165
1.338	103.523
1.344	103.878
1.35	104.231
1.356	104.583
1.362	104.931
1.368	105.277
1.374	105.621
1.38	105.962
1.386	106.3
1.392	106.636
1.398	106.969
1.404	107.3
1.41	107.628
1.416	107.953
1.422	108.276
1.428	108.596
1.434	108.913
1.44	109.227
1.446	109.538
1.452	109.847
1.458	110.152
1.464	110.453
1.47	110.751
1.476	111.046
1.482	111.337
1.488	111.625
1.494	111.909
1.5	112.19
1.506	112.467
1.512	112.74
1.518	113.01
1.524	113.275
1.53	113.537
1.536	113.795
1.542	114.049
1.548	114.3
1.554	114.546
1.56	114.788
1.566	115.026
1.572	115.26
1.578	115.49
1.584	115.715
1.59	115.936
1.596	116.152
1.602	116.364
1.608	116.572
1.614	116.774
1.62	116.973
1.626	117.166
1.632	117.354
1.638	117.538
1.644	117.716
1.65	117.889
1.656	118.056
1.662	118.218
1.668	118.375
1.674	118.527
1.68	118.673
1.686	118.815
1.692	118.953
1.698	119.085
1.704	119.214
1.71	119.338
1.716	119.458
1.722	119.574
1.728	119.686
1.734	119.794
1.74	119.899
1.746	119.999
1.752	120.096
1.758	120.19
1.764	120.279
1.77	120.366
1.776	120.449
1.782	120.529
1.788	120.606
1.794	120.68
1.8	120.751
1.806	120.819
1.812	120.884
1.818	120.947
1.824	121.008
1.83	121.066
1.836	121.121
1.842	121.174
1.848	121.226
1.854	121.275
1.86	121.322
1.866	121.367
1.872	121.411
1.878	121.453
1.884	121.493
1.89	121.531
1.896	121.568
1.902	121.604
1.908	121.638
1.914	121.671
1.92	121.703
1.926	121.734
1.932	121.764
1.938	121.792
1.944	121.82
1.95	121.846
1.956	121.872
1.962	121.897
1.968	121.921
1.974	121.945
1.98	121.967
1.986	121.989
1.992	122.011
1.998	122.031
2.004	122.052
2.01	122.071
2.016	122.091
2.022	122.11
2.028	122.128
2.034	122.146
2.04	122.163
2.046	122.18
2.052	122.197
2.058	122.213
2.064	122.229
2.07	122.245
2.076	122.261
2.082	122.276
2.088	122.291
2.094	122.306
2.1	122.321
2.106	122.335
2.112	122.35
2.118	122.365
2.124	122.38
2.13	122.395
2.136	122.411
2.142	122.429
2.148	122.449
2.154	122.47
2.16	122.493
2.166	122.518
2.172	122.544
2.178	122.572
2.184	122.601
2.19	122.632
2.196	122.665
2.202	122.699
2.208	122.735
2.214	122.772
2.22	122.81
2.226	122.849
2.232	122.888
2.238	122.927
2.244	122.966
2.25	123.005
2.256	123.045
2.262	123.085
2.268	123.126
2.274	123.168
2.28	123.21
2.286	123.254
2.292	123.3
2.298	123.347
2.304	123.396
2.31	123.446
2.316	123.498
2.322	123.549
2.328	123.602
2.334	123.654
2.34	123.707
2.346	123.759
2.352	123.812
2.358	123.865
2.364	123.917
2.37	123.969
2.376	124.021
2.382	124.073
2.388	124.124
2.394	124.175
2.4	124.226
2.406	124.276
2.412	124.327
2.418	124.377
2.424	124.428
2.43	124.479
2.436	124.53
2.442	124.583
2.448	124.637
2.454	124.692
2.46	124.748
2.466	124.805
2.472	124.863
2.478	124.922
2.484	124.981
2.49	125.04
2.496	125.1
2.502	125.159
2.508	125.219
2.514	125.278
2.52	125.338
2.526	125.397
2.532	125.456
2.538	125.514
2.544	125.573
2.55	125.631
2.556	125.689
2.562	125.746
2.568	125.803
2.574	125.859
2.58	125.915
2.586	125.971
2.592	126.026
2.598	126.081
2.604	126.136
2.61	126.19
2.616	126.244
2.622	126.298
2.628	126.351
2.634	126.404
2.64	126.457
2.646	126.509
2.652	126.562
2.658	126.614
2.664	126.668
2.67	126.721
2.676	126.776
2.682	126.832
2.688	126.888
2.694	126.945
2.7	127.003
2.706	127.061
2.712	127.119
2.718	127.177
2.724	127.236
2.73	127.294
2.736	127.353
2.742	127.411
2.748	127.469
2.754	127.527
2.76	127.585
2.766	127.643
2.772	127.7
2.778	127.757
2.784	127.814
2.79	127.87
2.796	127.927
2.802	127.983
2.808	128.038
2.814	128.094
2.82	128.149
2.826	128.204
2.832	128.259
2.838	128.314
2.844	128.369
2.85	128.423
2.856	128.478
2.862	128.532
2.868	128.586
2.874	128.641
2.88	128.695
2.886	128.749
2.892	128.803
2.898	128.857
2.904	128.911
2.91	128.965
2.916	129.019
2.922	129.073
2.928	129.127
2.934	129.182
2.94	129.237
2.946	129.292
2.952	129.347
2.958	129.402
2.964	129.458
2.97	129.514
2.976	129.57
2.982	129.627
2.988	129.684
2.994	129.74
3	129.797
3.006	129.853
3.012	129.908
3.018	129.963
3.024	130.017
3.03	130.071
3.036	130.124
3.042	130.176
3.048	130.227
3.054	130.278
3.06	130.328
3.066	130.377
3.072	130.425
3.078	130.473
3.084	130.521
3.09	130.568
3.096	130.615
3.102	130.662
3.108	130.71
3.114	130.757
3.12	130.805
3.126	130.853
3.132	130.902
3.138	130.95
3.144	130.999
3.15	131.047
3.156	131.096
3.162	131.145
3.168	131.194
3.174	131.244
3.18	131.293
3.186	131.342
3.192	131.392
3.198	131.441
3.204	131.491
3.21	131.54
3.216	131.589
3.222	131.638
3.228	131.688
3.234	131.737
3.24	131.785
3.246	131.834
3.252	131.883
3.258	131.931
3.264	131.98
3.27	132.028
3.276	132.076
3.282	132.124
3.288	132.173
3.294	132.221
3.3	132.27
3.306	132.319
3.312	132.368
3.318	132.418
3.324	132.469
3.33	132.519
3.336	132.57
3.342	132.622
3.348	132.674
3.354	132.726
3.36	132.778
3.366	132.831
3.372	132.884
3.378	132.937
3.384	132.99
3.39	133.044
3.396	133.097
3.402	133.15
3.408	133.203
3.414	133.256
3.42	133.309
3.426	133.361
3.432	133.414
3.438	133.467
3.444	133.519
3.45	133.571
3.456	133.623
3.462	133.675
3.468	133.727
3.474	133.778
3.48	133.829
3.486	133.88
3.492	133.93
3.498	133.979
3.504	134.028
3.51	134.076
3.516	134.124
3.522	134.172
3.528	134.219
3.534	134.265
3.54	134.312
3.546	134.357
3.552	134.403
3.558	134.448
3.564	134.493
3.57	134.538
3.576	134.582
3.582	134.626
3.588	134.671
3.594	134.715
3.6	134.759
3.606	134.804
3.612	134.848
3.618	134.893
3.624	134.938
3.63	134.982
3.636	135.027
3.642	135.072
3.648	135.117
3.654	135.161
3.66	135.207
3.666	135.252
3.672	135.297
3.678	135.343
3.684	135.389
3.69	135.435
3.696	135.481
3.702	135.528
3.708	135.574
3.714	135.622
3.72	135.669
3.726	135.717
3.732	135.766
3.738	135.815
3.744	135.864
3.75	135.914
3.756	135.964
3.762	136.014
3.768	136.065
3.774	136.116
3.78	136.167
3.786	136.219
3.792	136.271
3.798	136.323
3.804	136.376
3.81	136.428
3.816	136.481
3.822	136.534
3.828	136.586
3.834	136.639
3.84	136.692
3.846	136.745
3.852	136.798
3.858	136.851
3.864	136.905
3.87	136.958
3.876	137.011
3.882	137.064
3.888	137.117
3.894	137.17
3.9	137.224
3.906	137.277
3.912	137.33
3.918	137.384
3.924	137.437
3.93	137.491
3.936	137.544
3.942	137.598
3.948	137.652
3.954	137.706
3.96	137.76
3.966	137.815
3.972	137.87
3.978	137.925
3.984	137.981
3.99	138.037
3.996	138.093
4.002	138.15
4.008	138.207
4.014	138.265
4.02	138.323
4.026	138.381
4.032	138.44
4.038	138.499
4.044	138.558
4.05	138.617
4.056	138.676
4.062	138.735
4.068	138.794
4.074	138.852
4.08	138.91
4.086	138.968
4.092	139.026
4.098	139.084
4.104	139.141
4.11	139.199
4.116	139.256
4.122	139.313
4.128	139.37
4.134	139.427
4.14	139.484
4.146	139.542
4.152	139.599
4.158	139.656
4.164	139.713
4.17	139.771
4.176	139.828
4.182	139.886
4.188	139.944
4.194	140.002
4.2	140.06
4.206	140.119
4.212	140.178
4.218	140.238
4.224	140.298
4.23	140.357
4.236	140.418
4.242	140.479
4.248	140.54
4.254	140.601
4.26	140.662
4.266	140.723
4.272	140.785
4.278	140.847
4.284	140.91
4.29	140.972
4.296	141.035
4.302	141.098
4.308	141.161
4.314	141.224
4.32	141.288
4.326	141.352
4.332	141.416
4.338	141.481
4.344	141.546
4.35	141.611
4.356	141.676
4.362	141.742
4.368	141.807
4.374	141.873
4.38	141.939
4.386	142.006
4.392	142.072
4.398	142.139
4.404	142.206
4.41	142.273
4.416	142.341
4.422	142.408
4.428	142.476
4.434	142.544
4.44	142.612
4.446	142.68
4.452	142.748
4.458	142.816
4.464	142.884
4.47	142.953
4.476	143.021
4.482	143.089
4.488	143.158
4.494	143.227
4.5	143.295
4.506	143.364
4.512	143.433
4.518	143.503
4.524	143.572
4.53	143.641
4.536	143.711
4.542	143.78
4.548	143.85
4.554	143.919
4.56	143.989
4.566	144.059
4.572	144.128
4.578	144.198
4.584	144.268
4.59	144.338
4.596	144.408
4.602	144.478
4.608	144.548
4.614	144.617
4.62	144.687
4.626	144.756
4.632	144.826
4.638	144.895
4.644	144.965
4.65	145.034
4.656	145.104
4.662	145.173
4.668	145.242
4.674	145.311
4.68	145.38
4.686	145.45
4.692	145.519
4.698	145.588
4.704	145.657
4.71	145.727
4.716	145.796
4.722	145.865
4.728	145.934
4.734	146.004
4.74	146.073
4.746	146.142
4.752	146.212
4.758	146.282
4.764	146.351
4.77	146.421
4.776	146.491
4.782	146.561
4.788	146.631
4.794	146.701
4.8	146.771
4.806	146.841
4.812	146.911
4.818	146.981
4.824	147.052
4.83	147.122
4.836	147.193
4.842	147.263
4.848	147.334
4.854	147.405
4.86	147.476
4.866	147.547
4.872	147.618
4.878	147.69
4.884	147.762
4.89	147.833
4.896	147.905
4.902	147.977
4.908	148.05
4.914	148.122
4.92	148.195
4.926	148.267
4.932	148.34
4.938	148.413
4.944	148.485
4.95	148.558
4.956	148.631
4.962	148.704
4.968	148.776
4.974	148.849
4.98	148.922
4.986	148.995
4.992	149.068
4.998	149.141
5.004	149.214
5.01	149.287
5.016	149.36
5.022	149.433
5.028	149.505
5.034	149.578
5.04	149.651
5.046	149.724
5.052	149.797
5.058	149.87
5.064	149.943
5.07	150.016
5.076	150.088
5.082	150.161
5.088	150.234
5.094	150.307
5.1	150.38
5.106	150.453
5.112	150.526
5.118	150.599
5.124	150.673
5.13	150.746
5.136	150.819
5.142	150.893
5.148	150.966
5.154	151.04
5.16	151.113
5.166	151.187
5.172	151.261
5.178	151.335
5.184	151.409
5.19	151.483
5.196	151.558
5.202	151.632
5.208	151.706
5.214	151.781
5.22	151.855
5.226	151.93
5.232	152.005
5.238	152.08
5.244	152.155
5.25	152.23
5.256	152.306
5.262	152.381
5.268	152.457
5.274	152.533
5.28	152.609
5.286	152.685
5.292	152.761
5.298	152.837
5.304	152.913
5.31	152.99
5.316	153.067
5.322	153.144
5.328	153.221
5.334	153.298
5.34	153.375
5.346	153.453
5.352	153.531
5.358	153.609
5.364	153.687
5.37	153.765
5.376	153.842
5.382	153.92
5.388	153.996
5.394	154.073
5.4	154.149
5.406	154.225
5.412	154.301
5.418	154.377
5.424	154.453
5.43	154.529
5.436	154.605
5.442	154.682
5.448	154.758
5.454	154.835
5.46	154.912
5.466	154.989
5.472	155.066
5.478	155.144
5.484	155.222
5.49	155.3
5.496	155.379
5.502	155.457
5.508	155.536
5.514	155.615
5.52	155.694
5.526	155.773
5.532	155.853
5.538	155.932
5.544	156.012
5.55	156.092
5.556	156.173
5.562	156.253
5.568	156.333
5.574	156.414
5.58	156.495
5.586	156.576
5.592	156.657
5.598	156.739
5.604	156.82
5.61	156.902
5.616	156.984
5.622	157.065
5.628	157.147
5.634	157.229
5.64	157.312
5.646	157.394
5.652	157.476
5.658	157.558
5.664	157.641
5.67	157.724
5.676	157.807
5.682	157.889
5.688	157.972
5.694	158.056
5.7	158.139
5.706	158.222
5.712	158.305
5.718	158.388
5.724	158.472
5.73	158.555
5.736	158.639
5.742	158.722
5.748	158.806
5.754	158.89
5.76	158.974
5.766	159.058
5.772	159.142
5.778	159.226
5.784	159.311
5.79	159.396
5.796	159.481
5.802	159.566
5.808	159.651
5.814	159.737
5.82	159.823
5.826	159.909
5.832	159.995
5.838	160.081
5.844	160.168
5.85	160.254
5.856	160.341
5.862	160.428
5.868	160.515
5.874	160.603
5.88	160.69
5.886	160.778
5.892	160.866
5.898	160.953
5.904	161.041
5.91	161.129
5.916	161.217
5.922	161.306
5.928	161.394
5.934	161.482
5.94	161.57
5.946	161.658
5.952	161.747
5.958	161.835
5.964	161.923
5.97	162.011
5.976	162.099
5.982	162.187
5.988	162.275
5.994	162.363
6	162.45
6	162.45
5.994	161.731
5.988	161.167
5.982	160.662
5.976	160.199
5.97	159.767
5.964	159.356
5.958	158.952
5.952	158.549
5.946	158.145
5.94	157.742
5.934	157.338
5.928	156.935
5.922	156.531
5.916	156.128
5.91	155.724
5.904	155.321
5.898	154.917
5.892	154.514
5.886	154.111
5.88	153.707
5.874	153.304
5.868	152.9
5.862	152.497
5.856	152.093
5.85	151.69
5.844	151.286
5.838	150.883
5.832	150.479
5.826	150.076
5.82	149.673
5.814	149.269
5.808	148.866
5.802	148.462
5.796	148.059
5.79	147.655
5.784	147.252
5.778	146.848
5.772	146.445
5.766	146.041
5.76	145.638
5.754	145.234
5.748	144.831
5.742	144.428
5.736	144.024
5.73	143.621
5.724	143.217
5.718	142.814
5.712	142.41
5.706	142.007
5.7	141.603
5.694	141.2
5.688	140.796
5.682	140.393
5.676	139.99
5.67	139.586
5.664	139.183
5.658	138.779
5.652	138.376
5.646	137.972
5.64	137.569
5.634	137.166
5.628	136.762
5.622	136.359
5.616	135.956
5.61	135.552
5.604	135.149
5.598	134.746
5.592	134.342
5.586	133.939
5.58	133.536
5.574	133.132
5.568	132.729
5.562	132.326
5.556	131.923
5.55	131.52
5.544	131.117
5.538	130.713
5.532	130.31
5.526	129.907
5.52	129.504
5.514	129.101
5.508	128.698
5.502	128.295
5.496	127.892
5.49	127.489
5.484	127.087
5.478	126.684
5.472	126.281
5.466	125.879
5.46	125.477
5.454	125.075
5.448	124.673
5.442	124.272
5.436	123.871
5.43	123.47
5.424	123.069
5.418	122.668
5.412	122.267
5.406	121.867
5.4	121.466
5.394	121.066
5.388	120.666
5.382	120.266
5.376	119.866
5.37	119.466
5.364	119.066
5.358	118.666
5.352	118.267
5.346	117.867
5.34	117.468
5.334	117.069
5.328	116.669
5.322	116.27
5.316	115.871
5.31	115.473
5.304	115.074
5.298	114.675
5.292	114.277
5.286	113.878
5.28	113.48
5.274	113.082
5.268	112.684
5.262	112.286
5.256	111.888
5.25	111.49
5.244	111.092
5.238	110.695
5.232	110.297
5.226	109.9
5.22	109.503
5.214	109.106
5.208	108.709
5.202	108.312
5.196	107.915
5.19	107.519
5.184	107.122
5.178	106.726
5.172	106.33
5.166	105.934
5.16	105.538
5.154	105.142
5.148	104.747
5.142	104.351
5.136	103.956
5.13	103.561
5.124	103.166
5.118	102.771
5.112	102.377
5.106	101.982
5.1	101.588
5.094	101.194
5.088	100.8
5.082	100.406
5.076	100.013
5.07	99.6192
5.064	99.226
5.058	98.833
5.052	98.4403
5.046	98.0478
5.04	97.6555
5.034	97.2635
5.028	96.8717
5.022	96.4801
5.016	96.0887
5.01	95.6977
5.004	95.3068
4.998	94.9162
4.992	94.5258
4.986	94.1359
4.98	93.7461
4.974	93.3567
4.968	92.9676
4.962	92.5788
4.956	92.1903
4.95	91.8021
4.944	91.4143
4.938	91.027
4.932	90.6402
4.926	90.254
4.92	89.8684
4.914	89.4834
4.908	89.0993
4.902	88.7158
4.896	88.3332
4.89	87.9513
4.884	87.5702
4.878	87.19
4.872	86.8105
4.866	86.4318
4.86	86.0539
4.854	85.6768
4.848	85.3007
4.842	84.9256
4.836	84.5516
4.83	84.1786
4.824	83.8068
4.818	83.4361
4.812	83.0666
4.806	82.6982
4.8	82.3313
4.794	81.9659
4.788	81.6022
4.782	81.2402
4.776	80.8798
4.77	80.5211
4.764	80.1641
4.758	79.8089
4.752	79.4555
4.746	79.1039
4.74	78.7541
4.734	78.4063
4.728	78.0603
4.722	77.7164
4.716	77.3744
4.71	77.0345
4.704	76.697
4.698	76.3616
4.692	76.0287
4.686	75.6983
4.68	75.3705
4.674	75.0456
4.668	74.7237
4.662	74.4051
4.656	74.0898
4.65	73.7782
4.644	73.4704
4.638	73.1665
4.632	72.8668
4.626	72.5714
4.62	72.2803
4.614	71.9936
4.608	71.7117
4.602	71.4346
4.596	71.1625
4.59	70.8949
4.584	70.6317
4.578	70.3731
4.572	70.1194
4.566	69.8707
4.56	69.6269
4.554	69.3877
4.548	69.1529
4.542	68.9222
4.536	68.6957
4.53	68.4734
4.524	68.2552
4.518	68.0413
4.512	67.8315
4.506	67.6256
4.5	67.4232
4.494	67.2238
4.488	67.0274
4.482	66.8338
4.476	66.6432
4.47	66.4558
4.464	66.2719
4.458	66.0916
4.452	65.9148
4.446	65.7418
4.44	65.572
4.434	65.4057
4.428	65.2426
4.422	65.0826
4.416	64.9254
4.41	64.771
4.404	64.619
4.398	64.4697
4.392	64.3226
4.386	64.1781
4.38	64.0358
4.374	63.8958
4.368	63.7579
4.362	63.6221
4.356	63.4882
4.35	63.3564
4.344	63.2264
4.338	63.0986
4.332	62.9728
4.326	62.8492
4.32	62.7276
4.314	62.608
4.308	62.4905
4.302	62.3748
4.296	62.2608
4.29	62.1484
4.284	62.0376
4.278	61.9282
4.272	61.8203
4.266	61.7137
4.26	61.6086
4.254	61.5048
4.248	61.4025
4.242	61.3014
4.236	61.2017
4.23	61.1033
4.224	61.0063
4.218	60.9105
4.212	60.8163
4.206	60.7233
4.2	60.6319
4.194	60.5419
4.188	60.4536
4.182	60.3667
4.176	60.2815
4.17	60.1976
4.164	60.1154
4.158	60.0345
4.152	59.9553
4.146	59.8773
4.14	59.8009
4.134	59.7256
4.128	59.6517
4.122	59.5787
4.116	59.507
4.11	59.4361
4.104	59.3663
4.098	59.2973
4.092	59.2292
4.086	59.1619
4.08	59.0954
4.074	59.0296
4.068	58.9646
4.062	58.9003
4.056	58.8366
4.05	58.7736
4.044	58.7112
4.038	58.6496
4.032	58.5886
4.026	58.5282
4.02	58.4684
4.014	58.4093
4.008	58.3508
4.002	58.2929
3.996	58.2356
3.99	58.1791
3.984	58.123
3.978	58.0676
3.972	58.0126
3.966	57.9584
3.96	57.9048
3.954	57.8517
3.948	57.7992
3.942	57.7475
3.936	57.6962
3.93	57.6456
3.924	57.5955
3.918	57.546
3.912	57.497
3.906	57.4486
3.9	57.4006
3.894	57.3533
3.888	57.3064
3.882	57.2599
3.876	57.2138
3.87	57.1683
3.864	57.1231
3.858	57.0783
3.852	57.0337
3.846	56.9896
3.84	56.9458
3.834	56.9023
3.828	56.859
3.822	56.816
3.816	56.7733
3.81	56.7309
3.804	56.6886
3.798	56.6466
3.792	56.6049
3.786	56.5634
3.78	56.522
3.774	56.4809
3.768	56.44
3.762	56.3993
3.756	56.3587
3.75	56.3184
3.744	56.2783
3.738	56.2382
3.732	56.1984
3.726	56.1588
3.72	56.1194
3.714	56.08
3.708	56.0409
3.702	56.0019
3.696	55.963
3.69	55.9243
3.684	55.8858
3.678	55.8473
3.672	55.809
3.666	55.7709
3.66	55.7328
3.654	55.6949
3.648	55.6572
3.642	55.6194
3.636	55.5819
3.63	55.5444
3.624	55.5071
3.618	55.4698
3.612	55.4327
3.606	55.3957
3.6	55.3588
3.594	55.3219
3.588	55.2851
3.582	55.2485
3.576	55.2119
3.57	55.1754
3.564	55.1391
3.558	55.1027
3.552	55.0666
3.546	55.0305
3.54	54.9945
3.534	54.9586
3.528	54.9227
3.522	54.887
3.516	54.8514
3.51	54.8158
3.504	54.7804
3.498	54.745
3.492	54.7097
3.486	54.6746
3.48	54.6395
3.474	54.6045
3.468	54.5696
3.462	54.5348
3.456	54.5001
3.45	54.4655
3.444	54.431
3.438	54.3966
3.432	54.3622
3.426	54.328
3.42	54.2938
3.414	54.2598
3.408	54.2258
3.402	54.192
3.396	54.1582
3.39	54.1245
3.384	54.0909
3.378	54.0574
3.372	54.0239
3.366	53.9906
3.36	53.9572
3.354	53.924
3.348	53.8908
3.342	53.8578
3.336	53.8248
3.33	53.7919
3.324	53.759
3.318	53.7262
3.312	53.6935
3.306	53.6608
3.3	53.6282
3.294	53.5956
3.288	53.5632
3.282	53.5307
3.276	53.4983
3.27	53.4659
3.264	53.4336
3.258	53.4013
3.252	53.369
3.246	53.3367
3.24	53.3044
3.234	53.2722
3.228	53.24
3.222	53.2077
3.216	53.1755
3.21	53.1433
3.204	53.1112
3.198	53.079
3.192	53.0468
3.186	53.0147
3.18	52.9826
3.174	52.9504
3.168	52.9183
3.162	52.8862
3.156	52.8541
3.15	52.8219
3.144	52.7898
3.138	52.7577
3.132	52.7256
3.126	52.6935
3.12	52.6614
3.114	52.6292
3.108	52.5972
3.102	52.5651
3.096	52.533
3.09	52.501
3.084	52.469
3.078	52.437
3.072	52.405
3.066	52.3731
3.06	52.3412
3.054	52.3093
3.048	52.2774
3.042	52.2456
3.036	52.2138
3.03	52.182
3.024	52.1502
3.018	52.1185
3.012	52.0868
3.006	52.0551
3	52.0234
2.994	51.9917
2.988	51.9601
2.982	51.9285
2.976	51.8968
2.97	51.8652
2.964	51.8337
2.958	51.8021
2.952	51.7705
2.946	51.739
2.94	51.7075
2.934	51.6761
2.928	51.6446
2.922	51.6133
2.916	51.5819
2.91	51.5507
2.904	51.5194
2.898	51.4883
2.892	51.4572
2.886	51.4262
2.88	51.3953
2.874	51.3644
2.868	51.3337
2.862	51.3031
2.856	51.2725
2.85	51.2421
2.844	51.2118
2.838	51.1815
2.832	51.1515
2.826	51.1214
2.82	51.0916
2.814	51.0618
2.808	51.0322
2.802	51.0026
2.796	50.9732
2.79	50.9438
2.784	50.9146
2.778	50.8854
2.772	50.8563
2.766	50.8274
2.76	50.7985
2.754	50.7697
2.748	50.741
2.742	50.7123
2.736	50.6838
2.73	50.6552
2.724	50.6269
2.718	50.5985
2.712	50.5702
2.706	50.542
2.7	50.5139
2.694	50.4858
2.688	50.4578
2.682	50.4298
2.676	50.4019
2.67	50.374
2.664	50.3462
2.658	50.3185
2.652	50.2908
2.646	50.2632
2.64	50.2356
2.634	50.2081
2.628	50.1807
2.622	50.1533
2.616	50.1259
2.61	50.0987
2.604	50.0714
2.598	50.0443
2.592	50.0172
2.586	49.9902
2.58	49.9632
2.574	49.9363
2.568	49.9095
2.562	49.8827
2.556	49.856
2.55	49.8294
2.544	49.8029
2.538	49.7765
2.532	49.7501
2.526	49.7238
2.52	49.6976
2.514	49.6714
2.508	49.6454
2.502	49.6194
2.496	49.5935
2.49	49.5677
2.484	49.542
2.478	49.5163
2.472	49.4907
2.466	49.4651
2.46	49.4397
2.454	49.4143
2.448	49.389
2.442	49.3638
2.436	49.3386
2.43	49.3135
2.424	49.2885
2.418	49.2635
2.412	49.2386
2.406	49.2138
2.4	49.189
2.394	49.1644
2.388	49.1397
2.382	49.1152
2.376	49.0908
2.37	49.0664
2.364	49.0421
2.358	49.0179
2.352	48.9937
2.346	48.9697
2.34	48.9457
2.334	48.9219
2.328	48.8981
2.322	48.8744
2.316	48.8507
2.31	48.8272
2.304	48.8037
2.298	48.7803
2.292	48.757
2.286	48.7337
2.28	48.7105
2.274	48.6874
2.268	48.6643
2.262	48.6412
2.256	48.6182
2.25	48.5952
2.244	48.5723
2.238	48.5495
2.232	48.5267
2.226	48.504
2.22	48.4813
2.214	48.4586
2.208	48.436
2.202	48.4134
2.196	48.3909
2.19	48.3685
2.184	48.3461
2.178	48.3238
2.172	48.3016
2.166	48.2795
2.16	48.2574
2.154	48.2355
2.148	48.2138
2.142	48.1921
2.136	48.1705
2.13	48.1491
2.124	48.1278
2.118	48.1067
2.112	48.0857
2.106	48.0648
2.1	48.0442
2.094	48.0238
2.088	48.0035
2.082	47.9835
2.076	47.9636
2.07	47.9438
2.064	47.9243
2.058	47.9049
2.052	47.8857
2.046	47.8666
2.04	47.8477
2.034	47.8289
2.028	47.8103
2.022	47.7918
2.016	47.7734
2.01	47.7552
2.004	47.7371
1.998	47.7191
1.992	47.7012
1.986	47.6835
1.98	47.6658
1.974	47.6483
1.968	47.6308
1.962	47.6134
1.956	47.5961
1.95	47.579
1.944	47.562
1.938	47.5452
1.932	47.5284
1.926	47.5118
1.92	47.4952
1.914	47.4787
1.908	47.4621
1.902	47.4457
1.896	47.4292
1.89	47.4128
1.884	47.3963
1.878	47.3798
1.872	47.3633
1.866	47.3468
1.86	47.3302
1.854	47.3136
1.848	47.297
1.842	47.2803
1.836	47.2636
1.83	47.2468
1.824	47.23
1.818	47.2132
1.812	47.1962
1.806	47.1793
1.8	47.1623
1.794	47.1452
1.788	47.1282
1.782	47.1114
1.776	47.0947
1.77	47.078
1.764	47.0614
1.758	47.0448
1.752	47.0281
1.746	47.0114
1.74	46.9947
1.734	46.978
1.728	46.9612
1.722	46.9444
1.716	46.9276
1.71	46.9107
1.704	46.894
1.698	46.8773
1.692	46.8608
1.686	46.8443
1.68	46.8279
1.674	46.8116
1.668	46.7953
1.662	46.7791
1.656	46.763
1.65	46.747
1.644	46.7311
1.638	46.7152
1.632	46.6994
1.626	46.6836
1.62	46.6678
1.614	46.652
1.608	46.6362
1.602	46.6204
1.596	46.6046
1.59	46.5888
1.584	46.5729
1.578	46.5571
1.572	46.5412
1.566	46.5252
1.56	46.5093
1.554	46.4932
1.548	46.4772
1.542	46.4611
1.536	46.4449
1.53	46.4287
1.524	46.4124
1.518	46.3961
1.512	46.3797
1.506	46.3632
1.5	46.3467
1.494	46.3301
1.488	46.3134
1.482	46.2967
1.476	46.2799
1.47	46.2631
1.464	46.2461
1.458	46.2291
1.452	46.212
1.446	46.1948
1.44	46.1775
1.434	46.1601
1.428	46.1427
1.422	46.1251
1.416	46.1075
1.41	46.0897
1.404	46.0718
1.398	46.0539
1.392	46.0358
1.386	46.0176
1.38	45.9993
1.374	45.9809
1.368	45.9624
1.362	45.9437
1.356	45.9249
1.35	45.906
1.344	45.8869
1.338	45.8677
1.332	45.8484
1.326	45.8289
1.32	45.8093
1.314	45.7895
1.308	45.7696
1.302	45.7495
1.296	45.7293
1.29	45.7089
1.284	45.6883
1.278	45.6675
1.272	45.6466
1.266	45.6254
1.26	45.6041
1.254	45.5825
1.248	45.5607
1.242	45.5386
1.236	45.5164
1.23	45.4938
1.224	45.4709
1.218	45.4477
1.212	45.424
1.206	45.3998
1.2	45.3751
1.194	45.3494
1.188	45.3228
1.182	45.2946
1.176	45.2644
1.17	45.2318
1.164	45.1962
1.158	45.1576
1.152	45.1161
1.146	45.0717
1.14	45.0244
1.134	44.974
1.128	44.9208
1.122	44.8648
1.116	44.8067
1.11	44.7465
1.104	44.6845
1.098	44.6206
1.092	44.5547
1.086	44.4865
1.08	44.4156
1.074	44.3415
1.068	44.2639
1.062	44.1829
1.056	44.0989
1.05	44.012
1.044	43.9226
1.038	43.8306
1.032	43.7361
1.026	43.6388
1.02	43.5384
1.014	43.4346
1.008	43.3265
1.002	43.2135
0.996	43.0953
0.99	42.9717
0.984	42.8429
0.978	42.709
0.972	42.5696
0.966	42.4246
0.96	42.2732
0.954	42.1148
0.948	41.9487
0.942	41.7746
0.936	41.5927
0.93	41.4037
0.924	41.2084
0.918	41.0075
0.912	40.802
0.906	40.5922
0.9	40.3788
0.894	40.162
0.888	39.9423
0.882	39.7199
0.876	39.495
0.87	39.2679
0.864	39.0388
0.858	38.8077
0.852	38.5749
0.846	38.3405
0.84	38.1045
0.834	37.867
0.828	37.6282
0.822	37.3881
0.816	37.1467
0.81	36.9041
0.804	36.6604
0.798	36.4154
0.792	36.1693
0.786	35.9221
0.78	35.6739
0.774	35.4244
0.768	35.1739
0.762	34.9222
0.756	34.6694
0.75	34.4155
0.744	34.1604
0.738	33.9041
0.732	33.6467
0.726	33.388
0.72	33.1283
0.714	32.8674
0.708	32.6054
0.702	32.3424
0.696	32.0786
0.69	31.814
0.684	31.5487
0.678	31.2826
0.672	31.0159
0.666	30.7484
0.66	30.4802
0.654	30.2115
0.648	29.9422
0.642	29.6724
0.636	29.4021
0.63	29.1314
0.624	28.8602
0.618	28.5887
0.612	28.317
0.606	28.0452
0.6	27.7735
0.594	27.502
0.588	27.2311
0.582	26.961
0.576	26.6922
0.57	26.4252
0.564	26.1606
0.558	25.899
0.552	25.6408
0.546	25.3864
0.54	25.136
0.534	24.8894
0.528	24.6464
0.522	24.4064
0.516	24.1688
0.51	23.9327
0.504	23.6966
0.498	23.459
0.492	23.2179
0.486	22.9709
0.48	22.7154
0.474	22.4497
0.468	22.1724
0.462	21.884
0.456	21.5853
0.45	21.2773
0.444	20.961
0.438	20.6373
0.432	20.3073
0.426	19.9715
0.42	19.6306
0.414	19.2851
0.408	18.9356
0.402	18.5822
0.396	18.2255
0.39	17.8655
0.384	17.5026
0.378	17.137
0.372	16.7688
0.366	16.3981
0.36	16.0251
0.354	15.6499
0.348	15.2726
0.342	14.8931
0.336	14.5118
0.33	14.1286
0.324	13.7435
0.318	13.3567
0.312	12.9683
0.306	12.5782
0.3	12.1866
0.294	11.7934
0.288	11.3988
0.282	11.0027
0.276	10.6053
0.27	10.2066
0.264	9.80659
0.258	9.4053
0.252	9.00278
0.246	8.59906
0.24	8.19421
0.234	7.78822
0.228	7.38116
0.222	6.97302
0.216	6.56384
0.21	6.15362
0.204	5.74246
0.198	5.3303
0.192	4.91719
0.186	4.50313
0.18	4.08817
0.174	3.67231
0.168	3.2556
0.162	2.83799
0.156	2.41957
0.15	2.00027
0.144	1.58018
0.138	1.15927
0.132	0.737569
0.126	0.315074
0.12	-0.108176
0.114	-0.532207
0.108	-0.956961
0.102	-1.38246
0.096	-1.80864
0.09	-2.23555
0.084	-2.66311
0.078	-3.09135
0.072	-3.52019
0.066	-3.94968
0.06	-4.37975
0.054	-4.8104
0.048	-5.24158
0.042	-5.67331
0.036	-6.1055
0.03	-6.53819
0.024	-6.97129
0.018	-7.40486
0.012	-7.83884
0.006	-8.27327
0	-8.7081


==> 800Inkr.dat <==
0.0000	0.0000
0.0002	18.0915
0.0005	35.7582
0.0007	53.5676
0.0009	71.1320
0.0011	88.5027
0.0014	105.7110
0.0016	122.7700
0.0018	139.6870
0.0020	156.4610
0.0023	173.0850
0.0025	189.5500
0.0027	205.8440
0.0029	221.9470
0.0032	237.8350
0.0034	253.4710
0.0036	268.8070
0.0038	283.7730
0.0041	298.2770
0.0043	312.1970
0.0045	325.3890
0.0047	337.6960
0.0050	348.9430
0.0052	358.9420
0.0054	367.5240
0.0056	374.6040
0.0059	380.2170
0.0061	384.5190
0.0063	387.7380
0.0065	390.1210
0.0068	391.8830
0.0070	393.1940
0.0072	394.1800
0.0074	394.9280
0.0077	395.5010
0.0079	395.9430
0.0081	396.2860
0.0083	396.5540
0.0086	396.7610
0.0088	396.9230
0.0090	397.0490
0.0092	397.1460
0.0095	397.2190
0.0097	397.2730
0.0099	397.3110
0.0101	397.3350
0.0104	397.3500
0.0106	397.3550
0.0108	397.3520
0.0110	397.3430
0.0113	397.3290
0.0115	397.3100
0.0117	397.2880
0.0119	397.2620
0.0122	397.2330
0.0124	397.2020
0.0126	397.1680
0.0128	397.1330
0.0131	397.0970
0.0133	397.0590
0.0135	397.0200
0.0137	396.9800
0.0140	396.9390
0.0142	396.8980
0.0144	396.8560
0.0146	396.8140
0.0149	396.7730
0.0151	396.7290
0.0153	396.6860
0.0155	396.6420
0.0158	396.5980
0.0160	396.5550
0.0162	396.5110
0.0164	396.4670
0.0167	396.4230
0.0169	396.3790
0.0171	396.3350
0.0173	396.2910
0.0176	396.2480
0.0178	396.2040
0.0180	396.1610
0.0182	396.1170
0.0185	396.0740
0.0187	396.0310
0.0189	395.9880
0.0191	395.9460
0.0194	395.9030
0.0196	395.8610
0.0198	395.8190
0.0200	395.7760
0.0203	395.7350
0.0205	395.6930
0.0207	395.6520
0.0209	395.6110
0.0212	395.5700
0.0214	395.5290
0.0216	395.4880
0.0218	395.4480
0.0221	395.4080
0.0223	395.3680
0.0225	395.3280
0.0227	395.2890
0.0230	395.2500
0.0232	395.2100
0.0234	395.1720
0.0236	395.1330
0.0239	395.0940
0.0241	395.0560
0.0243	395.0180
0.0245	394.9810
0.0248	394.9430
0.0250	394.9060
0.0252	394.8680
0.0254	394.8310
0.0257	394.7950
0.0259	394.7580
0.0261	394.7220
0.0263	394.6860
0.0266	394.6500
0.0268	394.6140
0.0270	394.5790
0.0272	394.5430
0.0275	394.5080
0.0277	394.4730
0.0279	394.4380
0.0281	394.4040
0.0284	394.3700
0.0286	394.3350
0.0288	394.3020
0.0290	394.2680
0.0293	394.2340
0.0295	394.2010
0.0297	394.1670
0.0299	394.1340
0.0302	394.1020
0.0304	394.0690
0.0306	394.0360
0.0308	394.0040
0.0311	393.9720
0.0313	393.9400
0.0315	393.9080
0.0317	393.8770
0.0320	393.8450
0.0322	393.8140
0.0324	393.7830
0.0326	393.7520
0.0329	393.7210
0.0331	393.6900
0.0333	393.6600
0.0335	393.6300
0.0338	393.5990
0.0340	393.5700
0.0342	393.5400
0.0344	393.5100
0.0347	393.4810
0.0349	393.4510
0.0351	393.4220
0.0353	393.3930
0.0356	393.3640
0.0358	393.3360
0.0360	393.3070
0.0362	393.2790
0.0365	393.2510
0.0367	393.2230
0.0369	393.1950
0.0371	393.1670
0.0374	393.1390
0.0376	393.1110
0.0378	393.0850
0.0380	393.0540
0.0383	393.0190
0.0385	392.9540
0.0387	392.9340
0.0389	393.0720
0.0392	393.0660
0.0394	392.9310
0.0396	392.8590
0.0398	392.8930
0.0401	392.9490
0.0403	392.8780
0.0405	392.7810
0.0407	392.7640
0.0410	392.8130
0.0412	392.7970
0.0414	392.7070
0.0416	392.6600
0.0419	392.6840
0.0421	392.7000
0.0423	392.6300
0.0425	392.5660
0.0428	392.5680
0.0430	392.5960
0.0432	392.5470
0.0434	392.4780
0.0437	392.4630
0.0439	392.4920
0.0441	392.4600
0.0443	392.3910
0.0446	392.3650
0.0448	392.3910
0.0450	392.3720
0.0452	392.3060
0.0455	392.2720
0.0457	392.2940
0.0459	392.2830
0.0461	392.2220
0.0464	392.1840
0.0466	392.2020
0.0468	392.1960
0.0470	392.1380
0.0473	392.0980
0.0475	392.1140
0.0477	392.1110
0.0479	392.0560
0.0482	392.0160
0.0484	392.0310
0.0486	392.0290
0.0488	391.9760
0.0491	391.9360
0.0493	391.9520
0.0495	391.9500
0.0497	391.8980
0.0500	391.8610
0.0502	391.8790
0.0504	391.8760
0.0506	391.8230
0.0509	391.7910
0.0511	391.8120
0.0513	391.8060
0.0515	391.7530
0.0518	391.7280
0.0520	391.7520
0.0522	391.7420
0.0524	391.6900
0.0527	391.6730
0.0529	391.7010
0.0531	391.6860
0.0533	391.6380
0.0536	391.6300
0.0538	391.6620
0.0540	391.6420
0.0542	391.6000
0.0545	391.6050
0.0547	391.6390
0.0549	391.6180
0.0551	391.5860
0.0554	391.6040
0.0556	391.6420
0.0558	391.6240
0.0560	391.6090
0.0563	391.6440
0.0565	391.6880
0.0567	391.6840
0.0569	391.6950
0.0572	391.7530
0.0574	391.8150
0.0576	391.8420
0.0578	391.8960
0.0581	391.9940
0.0583	392.1010
0.0585	392.1950
0.0587	392.3290
0.0590	392.5150
0.0592	392.7320
0.0594	392.9760
0.0596	393.2960
0.0599	393.7060
0.0601	394.2130
0.0603	394.8410
0.0605	395.6520
0.0608	396.6920
0.0610	398.0150
0.0612	399.6930
0.0614	401.8260
0.0617	404.4720
0.0619	407.6940
0.0621	411.5210
0.0623	415.9490
0.0626	420.9300
0.0628	426.4180
0.0630	432.3370
0.0632	438.6310
0.0635	445.2310
0.0637	452.0930
0.0639	459.1680
0.0641	466.4250
0.0644	473.8330
0.0646	481.3740
0.0648	489.0280
0.0650	496.7810
0.0653	504.6200
0.0655	512.5350
0.0657	520.5170
0.0659	528.5580
0.0662	536.6500
0.0664	544.7930
0.0666	552.9760
0.0668	561.2010
0.0671	569.4580
0.0673	577.7510
0.0675	586.0710
0.0677	594.4180
0.0680	602.7940
0.0682	611.1910
0.0684	619.6090
0.0686	628.0480
0.0689	636.5080
0.0691	644.9850
0.0693	653.4780
0.0695	661.9860
0.0698	670.5100
0.0700	679.0480
0.0702	687.5990
0.0704	696.1650
0.0707	704.7410
0.0709	713.3280
0.0711	721.9260
0.0713	730.5340
0.0716	739.1520
0.0718	747.7790
0.0720	756.4160
0.0722	765.0610
0.0725	773.7150
0.0727	782.3760
0.0729	791.0450
0.0731	799.7200
0.0734	808.4040
0.0736	817.0930
0.0738	825.7900
0.0740	834.4930
0.0743	843.2040
0.0745	851.9180
0.0747	860.6390
0.0749	869.3640
0.0752	878.0950
0.0754	886.8310
0.0756	895.5720
0.0758	904.3180
0.0761	913.0680
0.0763	921.8220
0.0765	929.4490
0.0767	934.7860
0.0770	940.0150
0.0772	945.1470
0.0774	950.2060
0.0776	955.1920
0.0779	960.1030
0.0781	964.9380
0.0783	969.6950
0.0785	974.3710
0.0788	978.9660
0.0790	983.4780
0.0792	987.9040
0.0794	992.2430
0.0797	996.4950
0.0799	1000.6600
0.0801	1004.7300
0.0803	1008.7000
0.0806	1012.5900
0.0808	1016.3700
0.0810	1020.0700
0.0812	1023.6600
0.0815	1027.1600
0.0817	1030.5500
0.0819	1033.8500
0.0821	1037.0500
0.0824	1040.1500
0.0826	1043.1500
0.0828	1046.0500
0.0830	1048.8500
0.0833	1051.5600
0.0835	1054.1700
0.0837	1056.6800
0.0839	1059.0900
0.0842	1061.4200
0.0844	1063.6500
0.0846	1065.7900
0.0848	1067.8400
0.0851	1069.8100
0.0853	1071.6900
0.0855	1073.4900
0.0857	1075.2200
0.0860	1076.8700
0.0862	1078.4400
0.0864	1079.9400
0.0866	1081.3800
0.0869	1082.7500
0.0871	1084.0600
0.0873	1085.3000
0.0875	1086.4900
0.0878	1087.6300
0.0880	1088.7200
0.0882	1089.7500
0.0884	1090.7400
0.0887	1091.6900
0.0889	1092.6000
0.0891	1093.4600
0.0893	1094.2900
0.0896	1095.0900
0.0898	1095.8500
0.0900	1096.5900
0.0900	1096.5900
0.0898	1079.2200
0.0896	1070.1800
0.0893	1061.1500
0.0891	1052.1100
0.0889	1043.0800
0.0887	1034.0400
0.0884	1025.0000
0.0882	1015.9700
0.0880	1006.9300
0.0878	997.8960
0.0875	988.8600
0.0873	979.8240
0.0871	970.7880
0.0869	961.7520
0.0866	952.7160
0.0864	943.6800
0.0862	934.6440
0.0860	925.6080
0.0857	916.5830
0.0855	907.6550
0.0853	898.7450
0.0851	889.8550
0.0848	880.9840
0.0846	872.1310
0.0844	863.2910
0.0842	854.4610
0.0839	845.6390
0.0837	836.8210
0.0835	828.0080
0.0833	819.1980
0.0830	810.3910
0.0828	801.5880
0.0826	792.7860
0.0824	783.9880
0.0821	775.1930
0.0819	766.4020
0.0817	757.6140
0.0815	748.8290
0.0812	740.0470
0.0810	731.2690
0.0808	722.4950
0.0806	713.7240
0.0803	704.9580
0.0801	696.1950
0.0799	687.4360
0.0797	678.6820
0.0794	669.9320
0.0792	661.1860
0.0790	652.4460
0.0788	643.7090
0.0785	634.9780
0.0783	626.2520
0.0781	617.5310
0.0779	608.8150
0.0776	600.1050
0.0774	591.4010
0.0772	582.7020
0.0770	574.0100
0.0767	565.3240
0.0765	556.6450
0.0763	547.9720
0.0761	539.3070
0.0758	530.6490
0.0756	521.9980
0.0754	513.3560
0.0752	504.7210
0.0749	496.0950
0.0747	487.4780
0.0745	478.8700
0.0743	470.2740
0.0740	461.6850
0.0738	453.1070
0.0736	444.5400
0.0734	435.9850
0.0731	427.4410
0.0729	418.9090
0.0727	410.3910
0.0725	401.8860
0.0722	393.3950
0.0720	384.9200
0.0718	376.4600
0.0716	368.0170
0.0713	359.5920
0.0711	351.1850
0.0709	342.7980
0.0707	334.4310
0.0704	326.0890
0.0702	317.7670
0.0700	309.4710
0.0698	301.2010
0.0695	292.9590
0.0693	284.7470
0.0691	276.5670
0.0689	268.4240
0.0686	260.3170
0.0684	252.2490
0.0682	244.2250
0.0680	236.2500
0.0677	228.3240
0.0675	220.4550
0.0673	212.6490
0.0671	204.9080
0.0668	197.2440
0.0666	189.6600
0.0664	182.1710
0.0662	174.7840
0.0659	167.5140
0.0657	160.3740
0.0655	153.3850
0.0653	146.5670
0.0650	139.9480
0.0648	133.5580
0.0646	127.4340
0.0644	121.6200
0.0641	116.1670
0.0639	111.1310
0.0637	106.5680
0.0635	102.5270
0.0632	99.0401
0.0630	96.1150
0.0628	93.7217
0.0626	91.8032
0.0623	90.2866
0.0621	89.0954
0.0619	88.1603
0.0617	87.4230
0.0614	86.8376
0.0612	86.3684
0.0610	85.9885
0.0608	85.6775
0.0605	85.4201
0.0603	85.2048
0.0601	85.0228
0.0599	84.8672
0.0596	84.7330
0.0594	84.6160
0.0592	84.5132
0.0590	84.4220
0.0587	84.3405
0.0585	84.2669
0.0583	84.2001
0.0581	84.1389
0.0578	84.0826
0.0576	84.0303
0.0574	83.9816
0.0572	83.9358
0.0569	83.8926
0.0567	83.8517
0.0565	83.8128
0.0563	83.7755
0.0560	83.7397
0.0558	83.7052
0.0556	83.6718
0.0554	83.6395
0.0551	83.6079
0.0549	83.5772
0.0547	83.5472
0.0545	83.5178
0.0542	83.4889
0.0540	83.4605
0.0538	83.4324
0.0536	83.4048
0.0533	83.3775
0.0531	83.3505
0.0529	83.3237
0.0527	83.2971
0.0524	83.2707
0.0522	83.2445
0.0520	83.2184
0.0518	83.1925
0.0515	83.1666
0.0513	83.1409
0.0511	83.1152
0.0509	83.0895
0.0506	83.0640
0.0504	83.0384
0.0502	83.0129
0.0500	82.9874
0.0497	82.9618
0.0495	82.9363
0.0493	82.9108
0.0491	82.8852
0.0488	82.8596
0.0486	82.8340
0.0484	82.8084
0.0482	82.7826
0.0479	82.7569
0.0477	82.7311
0.0475	82.7052
0.0473	82.6793
0.0470	82.6532
0.0468	82.6272
0.0466	82.6010
0.0464	82.5748
0.0461	82.5484
0.0459	82.5220
0.0457	82.4955
0.0455	82.4689
0.0452	82.4422
0.0450	82.4155
0.0448	82.3886
0.0446	82.3616
0.0443	82.3345
0.0441	82.3073
0.0439	82.2800
0.0437	82.2526
0.0434	82.2250
0.0432	82.1974
0.0430	82.1696
0.0428	82.1417
0.0425	82.1137
0.0423	82.0856
0.0421	82.0573
0.0419	82.0289
0.0416	82.0004
0.0414	81.9717
0.0412	81.9429
0.0410	81.9140
0.0407	81.8850
0.0405	81.8558
0.0403	81.8264
0.0401	81.7969
0.0398	81.7673
0.0396	81.7375
0.0394	81.7076
0.0392	81.6775
0.0389	81.6473
0.0387	81.6169
0.0385	81.5864
0.0383	81.5557
0.0380	81.5248
0.0378	81.4938
0.0376	81.4626
0.0374	81.4313
0.0371	81.3998
0.0369	81.3681
0.0367	81.3363
0.0365	81.3043
0.0362	81.2721
0.0360	81.2397
0.0358	81.2072
0.0356	81.1745
0.0353	81.1415
0.0351	81.1085
0.0349	81.0752
0.0347	81.0417
0.0344	81.0081
0.0342	80.9743
0.0340	80.9402
0.0338	80.9060
0.0335	80.8716
0.0333	80.8370
0.0331	80.8021
0.0329	80.7671
0.0326	80.7318
0.0324	80.6964
0.0322	80.6607
0.0320	80.6248
0.0317	80.5888
0.0315	80.5524
0.0313	80.5159
0.0311	80.4791
0.0308	80.4421
0.0306	80.4049
0.0304	80.3674
0.0302	80.3297
0.0299	80.2918
0.0297	80.2536
0.0295	80.2151
0.0293	80.1764
0.0290	80.1375
0.0288	80.0983
0.0286	80.0588
0.0284	80.0191
0.0281	79.9791
0.0279	79.9388
0.0277	79.8982
0.0275	79.8573
0.0272	79.8162
0.0270	79.7747
0.0268	79.7330
0.0266	79.6909
0.0263	79.6486
0.0261	79.6059
0.0259	79.5629
0.0257	79.5195
0.0254	79.4758
0.0252	79.4318
0.0250	79.3874
0.0248	79.3426
0.0245	79.2975
0.0243	79.2519
0.0241	79.2060
0.0239	79.1597
0.0236	79.1129
0.0234	79.0657
0.0232	79.0181
0.0230	78.9700
0.0227	78.9214
0.0225	78.8723
0.0223	78.8227
0.0221	78.7726
0.0218	78.7219
0.0216	78.6706
0.0214	78.6187
0.0212	78.5661
0.0209	78.5128
0.0207	78.4588
0.0205	78.4041
0.0203	78.3485
0.0200	78.2921
0.0198	78.2348
0.0196	78.1765
0.0194	78.1171
0.0191	78.0565
0.0189	77.9947
0.0187	77.9316
0.0185	77.8669
0.0182	77.8007
0.0180	77.7326
0.0178	77.6626
0.0176	77.5904
0.0173	77.5157
0.0171	77.4382
0.0169	77.3577
0.0167	77.2735
0.0164	77.1853
0.0162	77.0925
0.0160	76.9943
0.0158	76.8898
0.0155	76.7779
0.0153	76.6573
0.0151	76.5264
0.0149	76.3831
0.0146	76.2247
0.0144	76.0480
0.0142	75.8486
0.0140	75.6211
0.0137	75.3580
0.0135	75.0497
0.0133	74.6828
0.0131	74.2419
0.0128	73.6972
0.0126	73.0164
0.0124	72.1496
0.0122	71.0265
0.0119	69.5462
0.0117	67.5671
0.0115	64.9020
0.0113	61.3108
0.0110	56.5308
0.0108	50.3378
0.0106	42.6110
0.0104	33.3773
0.0101	22.7794
0.0099	11.0236
0.0097	-1.6808
0.0095	-15.1465
0.0092	-29.2212
0.0090	-43.7840
0.0088	-58.7411
0.0086	-74.0199
0.0083	-89.5639
0.0081	-105.3290
0.0079	-121.2790
0.0077	-137.3870
0.0074	-153.6300
0.0072	-169.9890
0.0070	-186.4490
0.0068	-202.9970
0.0065	-219.6210
0.0063	-236.3140
0.0061	-253.0660
0.0059	-269.8710
0.0056	-286.7220
0.0054	-303.6140
0.0052	-320.5420
0.0050	-337.5010
0.0047	-354.4860
0.0045	-371.4940
0.0043	-388.5200
0.0041	-405.5590
0.0038	-422.6070
0.0036	-439.6580
0.0034	-456.7050
0.0032	-473.7400
0.0029	-490.7510
0.0027	-507.7180
0.0025	-524.6040
0.0023	-541.3290
0.0020	-557.6060
0.0018	-572.8130
0.0016	-587.7170
0.0014	-602.2100
0.0011	-616.2160
0.0009	-629.6490
0.0007	-642.4420
0.0005	-654.5040
0.0002	-665.6470
0.0000	-675.8980


==> RadialDisplacement_Time.dat <==
0	0.00
0.025	0.10
0.05	0.20
0.075	0.30
0.1	0.40
0.125	0.50
0.15	0.60
0.175	0.70
0.2	0.80
0.225	0.90
0.25	1.00
0.275	1.10
0.3	1.20
0.325	1.30
0.35	1.40
0.375	1.50
0.4	1.60
0.425	1.70
0.45	1.80
0.475	1.90
0.5	2.00
0.525	2.10
0.55	2.20
0.575	2.30
0.6	2.40
0.625	2.50
0.65	2.60
0.675	2.70
0.7	2.80
0.725	2.90
0.75	3.00
0.775	3.10
0.8	3.20
0.825	3.30
0.85	3.41
0.875	3.51
0.9	3.61
0.925	3.71
0.95	3.81
0.975	3.91
1	4.01
1	4.01
1.05	4.01
1.1	4.01
1.15	4.01
1.2	4.01
1.25	4.01
1.3	4.01
1.35	4.01
1.4	4.01
1.45	4.01
1.5	4.01
1.55	4.01
1.6	4.01
1.65	4.01
1.7	4.01
1.75	4.01
1.8	4.01
1.85	4.01
1.9	4.01
1.95	4.01
2	4.01
2	4.01
2.05	4.01
2.1	4.01
2.15	4.01
2.2	4.01
2.25	4.01
2.3	4.01
2.35	4.01
2.4	4.01
2.45	4.01
2.5	4.01
2.55	4.01
2.6	4.01
2.65	4.01
2.7	4.01
2.75	4.01
2.8	4.01
2.85	4.01
2.9	4.01
2.95	4.01
3	4.01
3	4.01
3.05	3.71
3.1	3.41
3.15	3.11
3.2	2.81
3.25	2.51
3.3	2.20
3.35	1.90
3.4	1.60
3.45	1.32
3.48031	1.30
3.53031	1.30
3.58031	1.30
3.63031	1.30
3.68031	1.30
3.73031	1.30
3.78031	1.30
3.83031	1.30
3.88031	1.30
3.93031	1.30
3.98031	1.30
4	1.30
4	1.30
4.01516	1.29
4.04016	1.29
4.06516	1.29
4.09016	1.29
4.11516	1.29
4.14016	1.29
4.16516	1.29
4.19016	1.29
4.21516	1.29
4.24016	1.29
4.26516	1.29
4.29016	1.29
4.31516	1.29
4.34016	1.29
4.36516	1.29
4.39016	1.29
4.41516	1.29
4.44016	1.29
4.46516	1.29
4.49016	1.29
4.51516	1.29
4.54016	1.29
4.56516	1.29
4.59016	1.22
4.61516	1.08
4.64016	0.95
4.66516	0.82
4.69016	0.69
4.71516	0.55
4.74016	0.42
4.76516	0.28
4.79016	0.15
4.81516	0.01
4.84016	-0.13
4.86516	-0.26
4.89016	-0.40
4.91516	-0.54
4.94016	-0.68
4.96516	-0.82
4.99016	-0.95
5	-1.01
5	-1.01
5.05	-1.01
5.1	-1.01
5.15	-1.01
5.2	-1.01
5.25	-1.01
5.3	-1.01
5.35	-1.01
5.4	-1.01
5.45	-1.01
5.5	-1.01
5.55	-1.01
5.6	-1.01
5.65	-1.01
5.7	-1.01
5.75	-1.01
5.8	-1.01
5.85	-1.01
5.9	-1.01
5.95	-1.01
6	-1.01
6	-1.01
6.025	-0.87
6.05	-0.73
6.075	-0.59
6.1	-0.46
6.125	-0.32
6.15	-0.18
6.175	-0.04
6.2	0.09
6.225	0.23
6.25	0.36
6.275	0.50
6.3	0.63
6.325	0.76
6.35	0.90
6.375	1.03
6.4	1.16
6.41516	1.17
6.44016	1.17
6.46516	1.17
6.49016	1.17
6.51516	1.17
6.54016	1.17
6.56516	1.17
6.59016	1.17
6.61516	1.17
6.64016	1.17
6.66516	1.17
6.69016	1.17
6.71516	1.17
6.74016	1.17
6.76516	1.17
6.79016	1.17
6.81516	1.17
6.84016	1.17
6.86516	1.17
6.89016	1.17
6.91516	1.17
6.94016	1.17
6.96516	1.17
6.99016	1.17
7	1.17


==> RadialDisplacement_TimeAlt.dat <==
0	0.00
0.025	0.10
0.05	0.20
0.075	0.30
0.1	0.40
0.125	0.50
0.15	0.60
0.175	0.70
0.2	0.80
0.225	0.90
0.25	1.00
0.275	1.10
0.3	1.20
0.325	1.30
0.35	1.40
0.375	1.50
0.4	1.60
0.425	1.70
0.45	1.80
0.475	1.90
0.5	2.00
0.525	2.10
0.55	2.20
0.575	2.30
0.6	2.40
0.625	2.50
0.65	2.60
0.675	2.70
0.7	2.80
0.725	2.90
0.75	3.00
0.775	3.10
0.8	3.20
0.825	3.30
0.85	3.40
0.875	3.50
0.9	3.60
0.925	3.70
0.95	3.80
0.975	3.90
1	4.00
1	4.00
1.05	4.00
1.1	4.00
1.15	4.00
1.2	4.00
1.25	4.00
1.3	4.00
1.35	4.00
1.4	4.00
1.45	4.00
1.5	4.00
1.55	4.00
1.6	4.00
1.65	4.00
1.7	4.00
1.75	4.00
1.8	4.00
1.85	4.00
1.9	4.00
1.95	4.00
2	4.00
2	4.00
2.05	4.00
2.1	4.00
2.15	4.00
2.2	4.00
2.25	4.00
2.3	4.00
2.35	4.00
2.4	4.00
2.45	4.00
2.5	4.00
2.55	4.00
2.6	4.00
2.65	4.00
2.7	4.00
2.75	4.00
2.8	4.00
2.85	4.00
2.9	4.00
2.95	4.00
3	4.00
3	4.00
3.025	3.83
3.05	3.67
3.075	3.51
3.1	3.35
3.125	3.18
3.15	3.02
3.175	2.86
3.2	2.70
3.225	2.54
3.25	2.37
3.275	2.21
3.3	2.05
3.325	1.89
3.35	1.73
3.375	1.56
3.4	1.41
3.425	1.25
3.45	1.23
3.475	1.23
3.5	1.23
3.525	1.23
3.55	1.23
3.575	1.23
3.59016	1.23
3.61516	1.10
3.64016	0.97
3.66516	0.83
3.69016	0.69
3.71516	0.56
3.74016	0.42
3.76516	0.29
3.79016	0.15
3.81516	0.01
3.84016	-0.13
3.86516	-0.26
3.89016	-0.40
3.91516	-0.54
3.94016	-0.68
3.96516	-0.81
3.99016	-0.95
4	-1.01
4	-1.01
4.05	-1.01
4.1	-1.01
4.15	-1.01
4.2	-1.01
4.25	-1.01
4.3	-1.01
4.35	-1.01
4.4	-1.01
4.45	-1.01
4.5	-1.01
4.55	-1.01
4.6	-1.01
4.65	-1.01
4.7	-1.01
4.75	-1.01
4.8	-1.01
4.85	-1.01
4.9	-1.01
4.95	-1.01
5	-1.01
5	-1.01
5.025	-0.87
5.05	-0.73
5.075	-0.59
5.1	-0.46
5.125	-0.32
5.15	-0.18
5.175	-0.04
5.2	0.09
5.225	0.23
5.25	0.37
5.275	0.50
5.3	0.64
5.325	0.78
5.35	0.91
5.375	1.05
5.4	1.10
5.425	1.10
5.45	1.10
5.475	1.10
5.5	1.10
5.525	1.10
5.55	1.10
5.575	1.10
5.6	1.10
5.625	1.10
5.65	1.10
5.675	1.10
5.7	1.10
5.725	1.10
5.75	1.10
5.775	1.10
5.8	1.10
5.825	1.10
5.85	1.10
5.875	1.10
5.9	1.10
5.925	1.10
5.95	1.10
5.975	1.10
6	1.10


==> StrainStressIncrementVariation.dat <==
0	0	0	0	0	0	0	0
0.0009	72.3662	0.00045	36.1831	0.000225	18.0915	0.00018	14.4732
0.0018	142.155	0.0009	71.3907	0.00045	35.7582	0.00036	28.6095
0.0027	210.233	0.00135	106.357	0.000675	53.5676	0.00054	42.9153
0.0036	275.848	0.0018	140.648	0.0009	71.132	0.00072	57.0554
0.0045	337.557	0.00225	174.37	0.001125	88.5027	0.0009	71.0544
0.0054	392.141	0.0027	207.497	0.00135	105.711	0.00108	84.9352
0.0063	429.722	0.00315	239.931	0.001575	122.77	0.00126	98.7118
0.0072	446.045	0.0036	271.47	0.0018	139.687	0.00144	112.392
0.0081	450.771	0.00405	301.727	0.002025	156.461	0.00162	125.98
0.009	451.774	0.0045	330.04	0.00225	173.085	0.0018	139.477
0.0099	451.564	0.00495	355.599	0.002475	189.55	0.00198	152.88
0.0108	451.009	0.0054	377.268	0.0027	205.844	0.00216	166.188
0.0117	450.186	0.00585	393.348	0.002925	221.947	0.00234	179.395
0.0126	449.422	0.0063	403.354	0.00315	237.835	0.00252	192.496
0.0135	448.513	0.00675	409.386	0.003375	253.471	0.0027	205.482
0.0144	447.814	0.0072	412.019	0.0036	268.807	0.00288	218.345
0.0153	446.417	0.00765	414.246	0.003825	283.773	0.00306	231.069
0.0162	445.948	0.0081	414.688	0.00405	298.277	0.00324	243.639
0.0171	445.62	0.00855	415.603	0.004275	312.197	0.00342	256.032
0.018	444.924	0.009	415.523	0.0045	325.389	0.0036	268.22
0.0189	443.469	0.00945	415.929	0.004725	337.696	0.00378	280.165
0.0198	441.167	0.0099	415.539	0.00495	348.943	0.00396	291.818
0.0207	441.84	0.01035	415.804	0.005175	358.942	0.00414	303.119
0.0216	440.752	0.0108	415.421	0.0054	367.524	0.00432	313.997
0.0225	439.611	0.01125	415.558	0.005625	374.604	0.0045	324.371
0.0234	439.533	0.0117	415.057	0.00585	380.217	0.00468	334.156
0.0243	436.417	0.01215	415.188	0.006075	384.519	0.00486	343.26
0.0252	438.502	0.0126	414.753	0.0063	387.738	0.00504	351.585
0.0261	437.806	0.01305	414.812	0.006525	390.121	0.00522	359.038
0.027	437.385	0.0135	414.37	0.00675	391.883	0.0054	365.548
0.0279	436.614	0.01395	414.31	0.006975	393.194	0.00558	371.09
0.0288	436.234	0.0144	414.214	0.0072	394.18	0.00576	375.692
0.0297	435.089	0.01485	413.717	0.007425	394.928	0.00594	379.431
0.0306	434.629	0.0153	413.661	0.00765	395.501	0.00612	382.42
0.0315	434.786	0.01575	413.686	0.007875	395.943	0.0063	384.786
0.0324	433.172	0.0162	413.419	0.0081	396.286	0.00648	386.65
0.0333	432.585	0.01665	413.359	0.008325	396.554	0.00666	388.118
0.0342	432.608	0.0171	413.097	0.00855	396.761	0.00684	389.277
0.0351	430.719	0.01755	412.608	0.008775	396.923	0.00702	390.197
0.036	431.641	0.018	412.44	0.009	397.049	0.0072	390.931
0.0369	431.126	0.01845	412.245	0.009225	397.146	0.00738	391.521
0.0378	430.52	0.0189	412.344	0.00945	397.219	0.00756	391.996
0.0387	429.818	0.01935	412.351	0.009675	397.273	0.00774	392.383
0.0396	430.162	0.0198	411.179	0.0099	397.311	0.00792	392.697
0.0405	428.66	0.02025	411.882	0.010125	397.335	0.0081	392.955
0.0414	428.505	0.0207	410.689	0.01035	397.35	0.00828	393.167
0.0423	427.881	0.02115	411.266	0.010575	397.355	0.00846	393.342
0.0432	427.994	0.0216	411.139	0.0108	397.352	0.00864	393.486
0.0441	427.103	0.02205	411.003	0.011025	397.343	0.00882	393.605
0.045	426.719	0.0225	410.918	0.01125	397.329	0.009	393.702
0.0459	426.891	0.02295	410.541	0.011475	397.31	0.00918	393.783
0.0468	426.299	0.0234	410.083	0.0117	397.288	0.00936	393.848
0.0477	425.615	0.02385	410.705	0.011925	397.262	0.00954	393.901
0.0486	425.372	0.0243	409.885	0.01215	397.233	0.00972	393.944
0.0495	425.003	0.02475	410.042	0.012375	397.202	0.0099	393.978
0.0504	424.453	0.0252	409.764	0.0126	397.168	0.01008	394.004
0.0513	424.299	0.02565	409.701	0.012825	397.133	0.01026	394.024
0.0522	423.914	0.0261	409.043	0.01305	397.097	0.01044	394.038
0.0531	423.124	0.02655	409.059	0.013275	397.059	0.01062	394.047
0.054	423.275	0.027	409.228	0.0135	397.02	0.0108	394.051
0.0549	422.886	0.02745	409.038	0.013725	396.98	0.01098	394.052
0.0558	422.459	0.0279	409.05	0.01395	396.939	0.01116	394.05
0.0567	422.441	0.02835	408.882	0.014175	396.898	0.01134	394.045
0.0576	422.21	0.0288	408.778	0.0144	396.856	0.01152	394.037
0.0585	422.191	0.02925	408.46	0.014625	396.814	0.0117	394.028
0.0594	422.421	0.0297	408.348	0.01485	396.773	0.01188	394.016
0.0603	422.719	0.03015	408.122	0.015075	396.729	0.01206	394.002
0.0612	425.028	0.0306	407.977	0.0153	396.686	0.01224	393.987
0.0621	430.604	0.03105	407.796	0.015525	396.642	0.01242	393.971
0.063	443.785	0.0315	407.769	0.01575	396.598	0.0126	393.953
0.0639	466.298	0.03195	407.621	0.015975	396.555	0.01278	393.935
0.0648	493.948	0.0324	407.573	0.0162	396.511	0.01296	393.922
0.0657	523.927	0.03285	407.318	0.016425	396.467	0.01314	393.912
0.0666	555.995	0.0333	407.176	0.01665	396.423	0.01332	393.854
0.0675	588.736	0.03375	407.077	0.016875	396.379	0.0135	393.75
0.0684	622.021	0.0342	406.808	0.0171	396.335	0.01368	393.789
0.0693	655.715	0.03465	406.672	0.017325	396.291	0.01386	393.964
0.0702	689.669	0.0351	406.864	0.01755	396.248	0.01404	393.954
0.0711	723.882	0.03555	406.056	0.017775	396.204	0.01422	393.796
0.072	758.256	0.036	406.152	0.018	396.161	0.0144	393.751
0.0729	792.805	0.03645	406.087	0.018225	396.117	0.01458	393.808
0.0738	827.465	0.0369	406.097	0.01845	396.074	0.01476	393.81
0.0747	862.253	0.03735	406.096	0.018675	396.031	0.01494	393.73
0.0756	897.124	0.0378	405.871	0.0189	395.988	0.01512	393.683
0.0765	932.083	0.03825	406.049	0.019125	395.946	0.0153	393.69
0.0774	962.249	0.0387	405.795	0.01935	395.903	0.01548	393.683
0.0783	982.988	0.03915	405.255	0.019575	395.861	0.01566	393.635
0.0792	1002.39	0.0396	405.284	0.0198	395.819	0.01584	393.595
0.0801	1020.39	0.04005	405.434	0.020025	395.776	0.01602	393.582
0.081	1036.99	0.0405	404.954	0.02025	395.735	0.0162	393.566
0.0819	1052.1	0.04095	404.893	0.020475	395.693	0.01638	393.531
0.0828	1065.67	0.0414	405.175	0.0207	395.652	0.01656	393.497
0.0837	1077.68	0.04185	404.87	0.020925	395.611	0.01674	393.476
0.0846	1088.12	0.0423	404.742	0.02115	395.57	0.01692	393.454
0.0855	1097.09	0.04275	404.751	0.021375	395.529	0.0171	393.424
0.0864	1104.67	0.0432	404.179	0.0216	395.488	0.01728	393.394
0.0873	1111.03	0.04365	404.18	0.021825	395.448	0.01746	393.369
0.0882	1116.32	0.0441	404.384	0.02205	395.408	0.01764	393.345
0.0891	1120.72	0.04455	404.261	0.022275	395.368	0.01782	393.317
0.09	1124.4	0.045	404.233	0.0225	395.328	0.018	393.289
0.09	1124.4	0.04545	403.609	0.022725	395.289	0.01818	393.263
0.0891	1055.22	0.0459	403.643	0.02295	395.25	0.01836	393.238
0.0882	1019.07	0.04635	403.865	0.023175	395.21	0.01854	393.21
0.0873	982.933	0.0468	403.732	0.0234	395.172	0.01872	393.183
0.0864	946.791	0.04725	403.749	0.023625	395.133	0.0189	393.157
0.0855	910.742	0.0477	403.161	0.02385	395.094	0.01908	393.131
0.0846	875.169	0.04815	403.158	0.024075	395.056	0.01926	393.105
0.0837	839.838	0.0486	403.468	0.0243	395.018	0.01944	393.078
0.0828	804.576	0.04905	403.317	0.024525	394.981	0.01962	393.052
0.0819	769.352	0.0495	403.257	0.02475	394.943	0.0198	393.026
0.081	734.176	0.04995	403.218	0.024975	394.906	0.01998	393
0.0801	699.053	0.0504	402.92	0.0252	394.868	0.02016	392.974
0.0792	663.991	0.05085	402.782	0.025425	394.831	0.02034	392.948
0.0783	628.996	0.0513	402.757	0.02565	394.795	0.02052	392.922
0.0774	594.076	0.05175	402.74	0.025875	394.758	0.0207	392.896
0.0765	559.242	0.0522	402.73	0.0261	394.722	0.02088	392.871
0.0756	524.508	0.05265	402.563	0.026325	394.686	0.02106	392.845
0.0747	489.884	0.0531	402.436	0.02655	394.65	0.02124	392.82
0.0738	455.389	0.05355	402.322	0.026775	394.614	0.02142	392.794
0.0729	421.047	0.054	402.32	0.027	394.579	0.0216	392.769
0.072	386.889	0.05445	402.427	0.027225	394.543	0.02178	392.743
0.0711	352.944	0.0549	401.871	0.02745	394.508	0.02196	392.718
0.0702	319.266	0.05535	402.303	0.027675	394.473	0.02214	392.693
0.0693	285.915	0.0558	402.242	0.0279	394.438	0.02232	392.668
0.0684	252.984	0.05625	402.272	0.028125	394.404	0.0225	392.643
0.0675	220.603	0.0567	402.079	0.02835	394.37	0.02268	392.618
0.0666	188.968	0.05715	402.261	0.028575	394.335	0.02286	392.594
0.0657	158.404	0.0576	402.322	0.0288	394.302	0.02304	392.569
0.0648	129.468	0.05805	401.99	0.029025	394.268	0.02322	392.544
0.0639	103.212	0.0585	402.395	0.02925	394.234	0.0234	392.52
0.063	81.6163	0.05895	402.522	0.029475	394.201	0.02358	392.496
0.0621	67.2776	0.0594	402.929	0.0297	394.167	0.02376	392.471
0.0612	60.3961	0.05985	403.815	0.029925	394.134	0.02394	392.447
0.0603	57.509	0.0603	404.203	0.03015	394.102	0.02412	392.423
0.0594	56.1255	0.06075	405.631	0.030375	394.069	0.0243	392.399
0.0585	55.2931	0.0612	408.039	0.0306	394.036	0.02448	392.375
0.0576	54.6894	0.06165	411.679	0.030825	394.004	0.02466	392.351
0.0567	54.189	0.0621	417.456	0.03105	393.972	0.02484	392.327
0.0558	53.7397	0.06255	425.513	0.031275	393.94	0.02502	392.304
0.0549	53.3161	0.063	435.699	0.0315	393.908	0.0252	392.28
0.054	52.9057	0.06345	447.58	0.031725	393.877	0.02538	392.257
0.0531	52.5015	0.0639	461.256	0.03195	393.845	0.02556	392.233
0.0522	52.0993	0.06435	475.513	0.032175	393.814	0.02574	392.21
0.0513	51.6968	0.0648	490.531	0.0324	393.783	0.02592	392.187
0.0504	51.2924	0.06525	505.971	0.032625	393.752	0.0261	392.164
0.0495	50.8849	0.0657	521.749	0.03285	393.721	0.02628	392.141
0.0486	50.4734	0.06615	537.79	0.033075	393.69	0.02646	392.118
0.0477	50.0569	0.0666	554.042	0.0333	393.66	0.02664	392.095
0.0468	49.6345	0.06705	570.46	0.033525	393.63	0.02682	392.073
0.0459	49.2051	0.0675	587.018	0.03375	393.599	0.027	392.05
0.045	48.7677	0.06795	603.693	0.033975	393.57	0.02718	392.028
0.0441	48.3214	0.0684	620.47	0.0342	393.54	0.02736	392.005
0.0432	47.8651	0.06885	637.333	0.034425	393.51	0.02754	391.983
0.0423	47.3982	0.0693	654.27	0.03465	393.481	0.02772	391.96
0.0414	46.92	0.06975	671.277	0.034875	393.451	0.0279	391.938
0.0405	46.4303	0.0702	688.341	0.0351	393.422	0.02808	391.916
0.0396	45.9286	0.07065	705.46	0.035325	393.393	0.02826	391.894
0.0387	45.4129	0.0711	722.624	0.03555	393.364	0.02844	391.872
0.0378	44.8867	0.07155	739.832	0.035775	393.336	0.02862	391.85
0.0369	44.3476	0.072	757.081	0.036	393.307	0.0288	391.829
0.036	43.7952	0.07245	774.364	0.036225	393.279	0.02898	391.807
0.0351	43.2291	0.0729	791.68	0.03645	393.251	0.02916	391.786
0.0342	42.6489	0.07335	809.025	0.036675	393.223	0.02934	391.764
0.0333	42.0541	0.0738	826.399	0.0369	393.195	0.02952	391.743
0.0324	41.4445	0.07425	843.799	0.037125	393.167	0.0297	391.722
0.0315	40.8194	0.0747	861.226	0.03735	393.139	0.02988	391.7
0.0306	40.1782	0.07515	878.672	0.037575	393.111	0.03006	391.679
0.0297	39.519	0.0756	896.139	0.0378	393.085	0.03024	391.658
0.0288	38.8259	0.07605	913.626	0.038025	393.054	0.03042	391.637
0.0279	38.0091	0.0765	931.131	0.03825	393.019	0.0306	391.617
0.027	37.236	0.07695	944.002	0.038475	392.954	0.03078	391.596
0.0261	36.9071	0.0774	954.461	0.0387	392.934	0.03096	391.575
0.0252	36.8972	0.07785	964.553	0.038925	393.072	0.03114	391.555
0.0243	35.9897	0.0783	974.319	0.03915	393.066	0.03132	391.534
0.0234	33.9738	0.07875	983.77	0.039375	392.931	0.0315	391.514
0.0225	33.4512	0.0792	992.896	0.0396	392.859	0.03168	391.493
0.0216	33.8721	0.07965	1001.68	0.039825	392.893	0.03186	391.473
0.0207	32.8191	0.0801	1010.12	0.04005	392.949	0.03204	391.453
0.0198	30.5915	0.08055	1018.19	0.040275	392.878	0.03222	391.433
0.0189	30.3153	0.081	1025.89	0.0405	392.781	0.0324	391.413
0.018	30.8191	0.08145	1033.2	0.040725	392.764	0.03258	391.393
0.0171	28.5495	0.0819	1040.12	0.04095	392.813	0.03276	391.373
0.0162	26.864	0.08235	1046.65	0.041175	392.797	0.03294	391.353
0.0153	27.5617	0.0828	1052.79	0.0414	392.707	0.03312	391.333
0.0144	25.7464	0.08325	1058.52	0.041625	392.66	0.0333	391.314
0.0135	23.1229	0.0837	1063.87	0.04185	392.684	0.03348	391.294
0.0126	22.7686	0.08415	1068.83	0.042075	392.7	0.03366	391.275
0.0117	19.687	0.0846	1073.42	0.0423	392.63	0.03384	391.256
0.0108	12.1629	0.08505	1077.65	0.042525	392.566	0.03402	391.236
0.0099	-4.87527	0.0855	1081.54	0.04275	392.568	0.0342	391.217
0.009	-46.4803	0.08595	1085.1	0.042975	392.596	0.03438	391.198
0.0081	-102.679	0.0864	1088.35	0.0432	392.547	0.03456	391.179
0.0072	-164.861	0.08685	1091.32	0.043425	392.478	0.03474	391.16
0.0063	-229.647	0.0873	1094.03	0.04365	392.463	0.03492	391.141
0.0054	-295.939	0.08775	1096.5	0.043875	392.492	0.0351	391.122
0.0045	-363.181	0.0882	1098.75	0.0441	392.46	0.03528	391.103
0.0036	-431.039	0.08865	1100.8	0.044325	392.391	0.03546	391.085
0.0027	-499.268	0.0891	1102.67	0.04455	392.365	0.03564	391.066
0.0018	-567.591	0.08955	1104.39	0.044775	392.391	0.03582	391.048
0.0009	-634.519	0.09	1105.96	0.045	392.372	0.036	391.029
0	-690.439	0.09	1105.96	0.045225	392.306	0.03618	391.011
		0.08955	1071.27	0.04545	392.272	0.03636	390.993
		0.0891	1053.2	0.045675	392.294	0.03654	390.974
		0.08865	1035.13	0.0459	392.283	0.03672	390.956
		0.0882	1017.06	0.046125	392.222	0.0369	390.938
		0.08775	998.988	0.04635	392.184	0.03708	390.92
		0.0873	980.917	0.046575	392.202	0.03726	390.902
		0.08685	962.845	0.0468	392.196	0.03744	390.885
		0.0864	944.773	0.047025	392.138	0.03762	390.867
		0.08595	926.702	0.04725	392.098	0.0378	390.849
		0.0855	908.74	0.047475	392.114	0.03798	390.832
		0.08505	890.931	0.0477	392.111	0.03816	390.814
		0.0846	873.198	0.047925	392.056	0.03834	390.797
		0.08415	855.524	0.04815	392.016	0.03852	390.779
		0.0837	837.881	0.048375	392.031	0.0387	390.762
		0.08325	820.254	0.0486	392.029	0.03888	390.745
		0.0828	802.637	0.048825	391.976	0.03906	390.727
		0.08235	785.032	0.04905	391.936	0.03924	390.71
		0.0819	767.439	0.049275	391.952	0.03942	390.693
		0.08145	749.861	0.0495	391.95	0.0396	390.677
		0.081	732.294	0.049725	391.898	0.03978	390.66
		0.08055	714.741	0.04995	391.861	0.03996	390.643
		0.0801	697.203	0.050175	391.879	0.04014	390.626
		0.07965	679.681	0.0504	391.876	0.04032	390.609
		0.0792	662.175	0.050625	391.823	0.0405	390.593
		0.07875	644.688	0.05085	391.791	0.04068	390.576
		0.0783	627.22	0.051075	391.812	0.04086	390.56
		0.07785	609.771	0.0513	391.806	0.04104	390.544
		0.0774	592.344	0.051525	391.753	0.04122	390.527
		0.07695	574.941	0.05175	391.728	0.0414	390.511
		0.0765	557.561	0.051975	391.752	0.04158	390.495
		0.07605	540.208	0.0522	391.742	0.04176	390.479
		0.0756	522.883	0.052425	391.69	0.04194	390.463
		0.07515	505.588	0.05265	391.673	0.04212	390.447
		0.0747	488.326	0.052875	391.701	0.0423	390.431
		0.07425	471.099	0.0531	391.686	0.04248	390.415
		0.0738	453.91	0.053325	391.638	0.04266	390.4
		0.07335	436.765	0.05355	391.63	0.04284	390.384
		0.0729	419.663	0.053775	391.662	0.04302	390.368
		0.07245	402.611	0.054	391.642	0.0432	390.353
		0.072	385.613	0.054225	391.6	0.04338	390.338
		0.07155	368.674	0.05445	391.605	0.04356	390.322
		0.0711	351.802	0.054675	391.639	0.04374	390.307
		0.07065	335.007	0.0549	391.618	0.04392	390.292
		0.0702	318.291	0.055125	391.586	0.0441	390.277
		0.06975	301.668	0.05535	391.604	0.04428	390.262
		0.0693	285.153	0.055575	391.642	0.04446	390.247
		0.06885	268.755	0.0558	391.624	0.04464	390.232
		0.0684	252.497	0.056025	391.609	0.04482	390.217
		0.06795	236.398	0.05625	391.644	0.045	390.203
		0.0675	220.487	0.056475	391.688	0.04518	390.188
		0.06705	204.799	0.0567	391.684	0.04536	390.174
		0.0666	189.379	0.056925	391.695	0.04554	390.159
		0.06615	174.289	0.05715	391.753	0.04572	390.145
		0.0657	159.609	0.057375	391.815	0.0459	390.131
		0.06525	145.452	0.0576	391.842	0.04608	390.116
		0.0648	131.979	0.057825	391.896	0.04626	390.102
		0.06435	119.418	0.05805	391.994	0.04644	390.088
		0.0639	108.091	0.058275	392.101	0.04662	390.074
		0.06345	98.4139	0.0585	392.195	0.0468	390.061
		0.063	90.7972	0.058725	392.329	0.04698	390.047
		0.06255	85.4021	0.05895	392.515	0.04716	390.034
		0.0621	81.9588	0.059175	392.732	0.04734	390.02
		0.06165	79.8866	0.0594	392.976	0.04752	390.007
		0.0612	78.6158	0.059625	393.296	0.0477	389.994
		0.06075	77.7728	0.05985	393.706	0.04788	389.98
		0.0603	77.1737	0.060075	394.213	0.04806	389.967
		0.05985	76.7272	0.0603	394.841	0.04824	389.955
		0.0594	76.3811	0.060525	395.652	0.04842	389.942
		0.05895	76.1028	0.06075	396.692	0.0486	389.929
		0.0585	75.8712	0.060975	398.015	0.04878	389.917
		0.05805	75.6724	0.0612	399.693	0.04896	389.904
		0.0576	75.4974	0.061425	401.826	0.04914	389.892
		0.05715	75.3396	0.06165	404.472	0.04932	389.88
		0.0567	75.1946	0.061875	407.694	0.0495	389.868
		0.05625	75.0592	0.0621	411.521	0.04968	389.856
		0.0558	74.931	0.062325	415.949	0.04986	389.845
		0.05535	74.8084	0.06255	420.93	0.05004	389.833
		0.0549	74.69	0.062775	426.418	0.05022	389.822
		0.05445	74.5747	0.063	432.337	0.0504	389.811
		0.054	74.4618	0.063225	438.631	0.05058	389.8
		0.05355	74.3508	0.06345	445.231	0.05076	389.789
		0.0531	74.241	0.063675	452.093	0.05094	389.779
		0.05265	74.1321	0.0639	459.168	0.05112	389.769
		0.0522	74.0239	0.064125	466.425	0.0513	389.759
		0.05175	73.9159	0.06435	473.833	0.05148	389.749
		0.0513	73.808	0.064575	481.374	0.05166	389.74
		0.05085	73.7001	0.0648	489.028	0.05184	389.731
		0.0504	73.5919	0.065025	496.781	0.05202	389.722
		0.04995	73.4833	0.06525	504.62	0.0522	389.714
		0.0495	73.3742	0.065475	512.535	0.05238	389.705
		0.04905	73.2645	0.0657	520.517	0.05256	389.698
		0.0486	73.154	0.065925	528.558	0.05274	389.69
		0.04815	73.0429	0.06615	536.65	0.05292	389.684
		0.0477	72.9308	0.066375	544.793	0.0531	389.677
		0.04725	72.8179	0.0666	552.976	0.05328	389.671
		0.0468	72.7039	0.066825	561.201	0.05346	389.666
		0.04635	72.5889	0.06705	569.458	0.05364	389.662
		0.0459	72.4728	0.067275	577.751	0.05382	389.658
		0.04545	72.3556	0.0675	586.071	0.054	389.654
		0.045	72.2372	0.067725	594.418	0.05418	389.652
		0.04455	72.1175	0.06795	602.794	0.05436	389.65
		0.0441	71.9966	0.068175	611.191	0.05454	389.649
		0.04365	71.8744	0.0684	619.609	0.05472	389.65
		0.0432	71.7508	0.068625	628.048	0.0549	389.651
		0.04275	71.6257	0.06885	636.508	0.05508	389.654
		0.0423	71.4993	0.069075	644.985	0.05526	389.658
		0.04185	71.3714	0.0693	653.478	0.05544	389.663
		0.0414	71.242	0.069525	661.986	0.05562	389.671
		0.04095	71.1111	0.06975	670.51	0.0558	389.68
		0.0405	70.9785	0.069975	679.048	0.05598	389.691
		0.04005	70.8444	0.0702	687.599	0.05616	389.704
		0.0396	70.7086	0.070425	696.165	0.05634	389.721
		0.03915	70.5712	0.07065	704.741	0.05652	389.74
		0.0387	70.4321	0.070875	713.328	0.0567	389.762
		0.03825	70.2913	0.0711	721.926	0.05688	389.789
		0.0378	70.1487	0.071325	730.534	0.05706	389.819
		0.03735	70.0044	0.07155	739.152	0.05724	389.855
		0.0369	69.8582	0.071775	747.779	0.05742	389.896
		0.03645	69.7102	0.072	756.416	0.0576	389.944
		0.036	69.5603	0.072225	765.061	0.05778	389.999
		0.03555	69.4086	0.07245	773.715	0.05796	390.063
		0.0351	69.255	0.072675	782.376	0.05814	390.138
		0.03465	69.0994	0.0729	791.045	0.05832	390.224
		0.0342	68.9418	0.073125	799.72	0.0585	390.325
		0.03375	68.7823	0.07335	808.404	0.05868	390.442
		0.0333	68.6208	0.073575	817.093	0.05886	390.578
		0.03285	68.4573	0.0738	825.79	0.05904	390.739
		0.0324	68.2917	0.074025	834.493	0.05922	390.928
		0.03195	68.124	0.07425	843.204	0.0594	391.152
		0.0315	67.9543	0.074475	851.918	0.05958	391.417
		0.03105	67.7824	0.0747	860.639	0.05976	391.733
		0.0306	67.6084	0.074925	869.364	0.05994	392.112
		0.03015	67.4323	0.07515	878.095	0.06012	392.567
		0.0297	67.2539	0.075375	886.831	0.0603	393.117
		0.02925	67.0733	0.0756	895.572	0.06048	393.784
		0.0288	66.8904	0.075825	904.318	0.06066	394.594
		0.02835	66.7054	0.07605	913.068	0.06084	395.579
		0.0279	66.5179	0.076275	921.822	0.06102	396.777
		0.02745	66.3281	0.0765	929.449	0.0612	398.227
		0.027	66.136	0.076725	934.786	0.06138	399.97
		0.02655	65.9414	0.07695	940.015	0.06156	402.047
		0.0261	65.7443	0.077175	945.147	0.06174	404.486
		0.02565	65.5446	0.0774	950.206	0.06192	407.311
		0.0252	65.3424	0.077625	955.192	0.0621	410.522
		0.02475	65.1375	0.07785	960.103	0.06228	414.114
		0.0243	64.9298	0.078075	964.938	0.06246	418.064
		0.02385	64.7193	0.0783	969.695	0.06264	422.343
		0.0234	64.5058	0.078525	974.371	0.06282	426.917
		0.02295	64.2893	0.07875	978.966	0.063	431.752
		0.0225	64.0697	0.078975	983.478	0.06318	436.811
		0.02205	63.8467	0.0792	987.904	0.06336	442.067
		0.0216	63.6201	0.079425	992.243	0.06354	447.491
		0.02115	63.3899	0.07965	996.495	0.06372	453.063
		0.0207	63.1556	0.079875	1000.66	0.0639	458.763
		0.02025	62.9171	0.0801	1004.73	0.06408	464.576
		0.0198	62.674	0.080325	1008.7	0.06426	470.49
		0.01935	62.4258	0.08055	1012.59	0.06444	476.49
		0.0189	62.172	0.080775	1016.37	0.06462	482.569
		0.01845	61.9118	0.081	1020.07	0.0648	488.717
		0.018	61.6444	0.081225	1023.66	0.06498	494.926
		0.01755	61.3686	0.08145	1027.16	0.06516	501.19
		0.0171	61.0828	0.081675	1030.55	0.06534	507.502
		0.01665	60.785	0.0819	1033.85	0.06552	513.863
		0.0162	60.4722	0.082125	1037.05	0.0657	520.261
		0.01575	60.1405	0.08235	1040.15	0.06588	526.699
		0.0153	59.7838	0.082575	1043.15	0.06606	533.168
		0.01485	59.3936	0.0828	1046.05	0.06624	539.671
		0.0144	58.9563	0.083025	1048.85	0.06642	546.2
		0.01395	58.4509	0.08325	1051.56	0.0666	552.756
		0.0135	57.8423	0.083475	1054.17	0.06678	559.339
		0.01305	57.0702	0.0837	1056.68	0.06696	565.942
		0.0126	56.0245	0.083925	1059.09	0.06714	572.567
		0.01215	54.4965	0.08415	1061.42	0.06732	579.211
		0.0117	52.0665	0.084375	1063.65	0.0675	585.876
		0.01125	47.8977	0.0846	1065.79	0.06768	592.556
		0.0108	40.426	0.084825	1067.84	0.06786	599.252
		0.01035	27.4843	0.08505	1069.81	0.06804	605.964
		0.0099	8.04555	0.085275	1071.69	0.06822	612.69
		0.00945	-16.3429	0.0855	1073.49	0.0684	619.43
		0.009	-43.8532	0.085725	1075.22	0.06858	626.185
		0.00855	-73.3192	0.08595	1076.87	0.06876	632.95
		0.0081	-104.073	0.086175	1078.44	0.06894	639.727
		0.00765	-135.713	0.0864	1079.94	0.06912	646.514
		0.0072	-167.99	0.086625	1081.38	0.0693	653.312
		0.00675	-200.74	0.08685	1082.75	0.06948	660.121
		0.0063	-233.852	0.087075	1084.06	0.06966	666.938
		0.00585	-267.245	0.0873	1085.3	0.06984	673.765
		0.0054	-300.858	0.087525	1086.49	0.07002	680.6
		0.00495	-334.645	0.08775	1087.63	0.0702	687.444
		0.0045	-368.569	0.087975	1088.72	0.07038	694.299
		0.00405	-402.595	0.0882	1089.75	0.07056	701.158
		0.0036	-436.693	0.088425	1090.74	0.07074	708.025
		0.00315	-470.825	0.08865	1091.69	0.07092	714.899
		0.0027	-504.944	0.088875	1092.6	0.0711	721.78
		0.00225	-538.958	0.0891	1093.46	0.07128	728.667
		0.0018	-572.54	0.089325	1094.29	0.07146	735.561
		0.00135	-603.23	0.08955	1095.09	0.07164	742.461
		0.0009	-632.014	0.089775	1095.85	0.07182	749.366
		0.00045	-658.547	0.09	1096.59	0.072	756.278
		0	-682.098	0.09	1096.59	0.07218	763.194
				0.089775	1079.22	0.07236	770.116
				0.08955	1070.18	0.07254	777.043
				0.089325	1061.15	0.07272	783.975
				0.0891	1052.11	0.0729	790.912
				0.088875	1043.08	0.07308	797.854
				0.08865	1034.04	0.07326	804.8
				0.088425	1025	0.07344	811.75
				0.0882	1015.97	0.07362	818.704
				0.087975	1006.93	0.0738	825.663
				0.08775	997.896	0.07398	832.626
				0.087525	988.86	0.07416	839.592
				0.0873	979.824	0.07434	846.562
				0.087075	970.788	0.07452	853.536
				0.08685	961.752	0.0747	860.513
				0.086625	952.716	0.07488	867.494
				0.0864	943.68	0.07506	874.478
				0.086175	934.644	0.07524	881.466
				0.08595	925.608	0.07542	888.457
				0.085725	916.583	0.0756	895.45
				0.0855	907.655	0.07578	902.447
				0.085275	898.745	0.07596	909.447
				0.08505	889.855	0.07614	916.45
				0.084825	880.984	0.07632	923.455
				0.0846	872.131	0.0765	928.679
				0.084375	863.291	0.07668	932.931
				0.08415	854.461	0.07686	937.108
				0.083925	845.639	0.07704	941.228
				0.0837	836.821	0.07722	945.303
				0.083475	828.008	0.0774	949.331
				0.08325	819.198	0.07758	953.313
				0.083025	810.391	0.07776	957.246
				0.0828	801.588	0.07794	961.131
				0.082575	792.786	0.07812	964.967
				0.08235	783.988	0.0783	968.752
				0.082125	775.193	0.07848	972.485
				0.0819	766.402	0.07866	976.166
				0.081675	757.614	0.07884	979.794
				0.08145	748.829	0.07902	983.368
				0.081225	740.047	0.0792	986.887
				0.081	731.269	0.07938	990.349
				0.080775	722.495	0.07956	993.755
				0.08055	713.724	0.07974	997.105
				0.080325	704.958	0.07992	1000.4
				0.0801	696.195	0.0801	1003.63
				0.079875	687.436	0.08028	1006.8
				0.07965	678.682	0.08046	1009.91
				0.079425	669.932	0.08064	1012.96
				0.0792	661.186	0.08082	1015.95
				0.078975	652.446	0.081	1018.88
				0.07875	643.709	0.08118	1021.74
				0.078525	634.978	0.08136	1024.55
				0.0783	626.252	0.08154	1027.29
				0.078075	617.531	0.08172	1029.96
				0.07785	608.815	0.0819	1032.58
				0.077625	600.105	0.08208	1035.12
				0.0774	591.401	0.08226	1037.61
				0.077175	582.702	0.08244	1040.03
				0.07695	574.01	0.08262	1042.39
				0.076725	565.324	0.0828	1044.68
				0.0765	556.645	0.08298	1046.91
				0.076275	547.972	0.08316	1049.08
				0.07605	539.307	0.08334	1051.19
				0.075825	530.649	0.08352	1053.23
				0.0756	521.998	0.0837	1055.22
				0.075375	513.356	0.08388	1057.14
				0.07515	504.721	0.08406	1059
				0.074925	496.095	0.08424	1060.8
				0.0747	487.478	0.08442	1062.55
				0.074475	478.87	0.0846	1064.24
				0.07425	470.274	0.08478	1065.87
				0.074025	461.685	0.08496	1067.45
				0.0738	453.107	0.08514	1068.97
				0.073575	444.54	0.08532	1070.44
				0.07335	435.985	0.0855	1071.86
				0.073125	427.441	0.08568	1073.23
				0.0729	418.909	0.08586	1074.56
				0.072675	410.391	0.08604	1075.83
				0.07245	401.886	0.08622	1077.06
				0.072225	393.395	0.0864	1078.24
				0.072	384.92	0.08658	1079.38
				0.071775	376.46	0.08676	1080.48
				0.07155	368.017	0.08694	1081.54
				0.071325	359.592	0.08712	1082.56
				0.0711	351.185	0.0873	1083.54
				0.070875	342.798	0.08748	1084.49
				0.07065	334.431	0.08766	1085.4
				0.070425	326.089	0.08784	1086.28
				0.0702	317.767	0.08802	1087.12
				0.069975	309.471	0.0882	1087.94
				0.06975	301.201	0.08838	1088.73
				0.069525	292.959	0.08856	1089.49
				0.0693	284.747	0.08874	1090.22
				0.069075	276.567	0.08892	1090.93
				0.06885	268.424	0.0891	1091.61
				0.068625	260.317	0.08928	1092.27
				0.0684	252.249	0.08946	1092.91
				0.068175	244.225	0.08964	1093.52
				0.06795	236.25	0.08982	1094.12
				0.067725	228.324	0.09	1094.7
				0.0675	220.455	0.09	1094.7
				0.067275	212.649	0.08982	1080.8
				0.06705	204.908	0.08964	1073.57
				0.066825	197.244	0.08946	1066.34
				0.0666	189.66	0.08928	1059.12
				0.066375	182.171	0.0891	1051.89
				0.06615	174.784	0.08892	1044.66
				0.065925	167.514	0.08874	1037.43
				0.0657	160.374	0.08856	1030.2
				0.065475	153.385	0.08838	1022.97
				0.06525	146.567	0.0882	1015.74
				0.065025	139.948	0.08802	1008.51
				0.0648	133.558	0.08784	1001.29
				0.064575	127.434	0.08766	994.056
				0.06435	121.62	0.08748	986.827
				0.064125	116.167	0.0873	979.599
				0.0639	111.131	0.08712	972.37
				0.063675	106.568	0.08694	965.141
				0.06345	102.527	0.08676	957.912
				0.063225	99.0401	0.08658	950.684
				0.063	96.115	0.0864	943.455
				0.062775	93.7217	0.08622	936.226
				0.06255	91.8032	0.08604	928.997
				0.062325	90.2866	0.08586	921.768
				0.0621	89.0954	0.08568	914.572
				0.061875	88.1603	0.0855	907.432
				0.06165	87.423	0.08532	900.303
				0.061425	86.8376	0.08514	893.187
				0.0612	86.3684	0.08496	886.084
				0.060975	85.9885	0.08478	878.992
				0.06075	85.6775	0.0846	871.911
				0.060525	85.4201	0.08442	864.839
				0.0603	85.2048	0.08424	857.773
				0.060075	85.0228	0.08406	850.713
				0.05985	84.8672	0.08388	843.656
				0.059625	84.733	0.0837	836.603
				0.0594	84.616	0.08352	829.553
				0.059175	84.5132	0.08334	822.504
				0.05895	84.422	0.08316	815.458
				0.058725	84.3405	0.08298	808.414
				0.0585	84.2669	0.0828	801.371
				0.058275	84.2001	0.08262	794.33
				0.05805	84.1389	0.08244	787.292
				0.057825	84.0826	0.08226	780.255
				0.0576	84.0303	0.08208	773.221
				0.057375	83.9816	0.0819	766.188
				0.05715	83.9358	0.08172	759.158
				0.056925	83.8926	0.08154	752.13
				0.0567	83.8517	0.08136	745.104
				0.056475	83.8128	0.08118	738.08
				0.05625	83.7755	0.081	731.059
				0.056025	83.7397	0.08082	724.04
				0.0558	83.7052	0.08064	717.023
				0.055575	83.6718	0.08046	710.009
				0.05535	83.6395	0.08028	702.997
				0.055125	83.6079	0.0801	695.988
				0.0549	83.5772	0.07992	688.982
				0.054675	83.5472	0.07974	681.978
				0.05445	83.5178	0.07956	674.977
				0.054225	83.4889	0.07938	667.979
				0.054	83.4605	0.0792	660.983
				0.053775	83.4324	0.07902	653.991
				0.05355	83.4048	0.07884	647.002
				0.053325	83.3775	0.07866	640.016
				0.0531	83.3505	0.07848	633.033
				0.052875	83.3237	0.0783	626.053
				0.05265	83.2971	0.07812	619.077
				0.052425	83.2707	0.07794	612.104
				0.0522	83.2445	0.07776	605.135
				0.051975	83.2184	0.07758	598.169
				0.05175	83.1925	0.0774	591.207
				0.051525	83.1666	0.07722	584.249
				0.0513	83.1409	0.07704	577.295
				0.051075	83.1152	0.07686	570.344
				0.05085	83.0895	0.07668	563.398
				0.050625	83.064	0.0765	556.457
				0.0504	83.0384	0.07632	549.52
				0.050175	83.0129	0.07614	542.587
				0.04995	82.9874	0.07596	535.658
				0.049725	82.9618	0.07578	528.735
				0.0495	82.9363	0.0756	521.816
				0.049275	82.9108	0.07542	514.903
				0.04905	82.8852	0.07524	507.995
				0.048825	82.8596	0.07506	501.092
				0.0486	82.834	0.07488	494.195
				0.048375	82.8084	0.0747	487.304
				0.04815	82.7826	0.07452	480.418
				0.047925	82.7569	0.07434	473.539
				0.0477	82.7311	0.07416	466.666
				0.047475	82.7052	0.07398	459.8
				0.04725	82.6793	0.0738	452.94
				0.047025	82.6532	0.07362	446.087
				0.0468	82.6272	0.07344	439.242
				0.046575	82.601	0.07326	432.404
				0.04635	82.5748	0.07308	425.574
				0.046125	82.5484	0.0729	418.752
				0.0459	82.522	0.07272	411.939
				0.045675	82.4955	0.07254	405.134
				0.04545	82.4689	0.07236	398.339
				0.045225	82.4422	0.07218	391.552
				0.045	82.4155	0.072	384.776
				0.044775	82.3886	0.07182	378.012
				0.04455	82.3616	0.07164	371.257
				0.044325	82.3345	0.07146	364.513
				0.0441	82.3073	0.07128	357.78
				0.043875	82.28	0.0711	351.059
				0.04365	82.2526	0.07092	344.351
				0.043425	82.225	0.07074	337.657
				0.0432	82.1974	0.07056	330.976
				0.042975	82.1696	0.07038	324.31
				0.04275	82.1417	0.0702	317.659
				0.042525	82.1137	0.07002	311.025
				0.0423	82.0856	0.06984	304.407
				0.042075	82.0573	0.06966	297.807
				0.04185	82.0289	0.06948	291.226
				0.041625	82.0004	0.0693	284.666
				0.0414	81.9717	0.06912	278.126
				0.041175	81.9429	0.06894	271.608
				0.04095	81.914	0.06876	265.113
				0.040725	81.885	0.06858	258.643
				0.0405	81.8558	0.0684	252.2
				0.040275	81.8264	0.06822	245.788
				0.04005	81.7969	0.06804	239.403
				0.039825	81.7673	0.06786	233.051
				0.0396	81.7375	0.06768	226.733
				0.039375	81.7076	0.0675	220.455
				0.03915	81.6775	0.06732	214.215
				0.038925	81.6473	0.06714	208.018
				0.0387	81.6169	0.06696	201.87
				0.038475	81.5864	0.06678	195.771
				0.03825	81.5557	0.0666	189.729
				0.038025	81.5248	0.06642	183.745
				0.0378	81.4938	0.06624	177.83
				0.037575	81.4626	0.06606	171.985
				0.03735	81.4313	0.06588	166.223
				0.037125	81.3998	0.0657	160.548
				0.0369	81.3681	0.06552	154.973
				0.036675	81.3363	0.06534	149.507
				0.03645	81.3043	0.06516	144.165
				0.036225	81.2721	0.06498	138.961
				0.036	81.2397	0.0648	133.913
				0.035775	81.2072	0.06462	129.041
				0.03555	81.1745	0.06444	124.368
				0.035325	81.1415	0.06426	119.92
				0.0351	81.1085	0.06408	115.724
				0.034875	81.0752	0.0639	111.809
				0.03465	81.0417	0.06372	108.205
				0.034425	81.0081	0.06354	104.935
				0.0342	80.9743	0.06336	102.017
				0.033975	80.9402	0.06318	99.4594
				0.03375	80.906	0.063	97.2547
				0.033525	80.8716	0.06282	95.3839
				0.0333	80.837	0.06264	93.8166
				0.033075	80.8021	0.06246	92.5158
				0.03285	80.7671	0.06228	91.4425
				0.032625	80.7318	0.0621	90.5589
				0.0324	80.6964	0.06192	89.8311
				0.032175	80.6607	0.06174	89.2302
				0.03195	80.6248	0.06156	88.7318
				0.031725	80.5888	0.06138	88.3162
				0.0315	80.5524	0.0612	87.9676
				0.031275	80.5159	0.06102	87.6732
				0.03105	80.4791	0.06084	87.4229
				0.030825	80.4421	0.06066	87.2086
				0.0306	80.4049	0.06048	87.024
				0.030375	80.3674	0.0603	86.8638
				0.03015	80.3297	0.06012	86.7239
				0.029925	80.2918	0.05994	86.6009
				0.0297	80.2536	0.05976	86.4921
				0.029475	80.2151	0.05958	86.3954
				0.02925	80.1764	0.0594	86.3088
				0.029025	80.1375	0.05922	86.2309
				0.0288	80.0983	0.05904	86.1604
				0.028575	80.0588	0.05886	86.0963
				0.02835	80.0191	0.05868	86.0377
				0.028125	79.9791	0.0585	85.9838
				0.0279	79.9388	0.05832	85.9341
				0.027675	79.8982	0.05814	85.888
				0.02745	79.8573	0.05796	85.8451
				0.027225	79.8162	0.05778	85.805
				0.027	79.7747	0.0576	85.7673
				0.026775	79.733	0.05742	85.7318
				0.02655	79.6909	0.05724	85.6982
				0.026325	79.6486	0.05706	85.6664
				0.0261	79.6059	0.05688	85.636
				0.025875	79.5629	0.0567	85.607
				0.02565	79.5195	0.05652	85.5793
				0.025425	79.4758	0.05634	85.5526
				0.0252	79.4318	0.05616	85.5269
				0.024975	79.3874	0.05598	85.502
				0.02475	79.3426	0.0558	85.478
				0.024525	79.2975	0.05562	85.4546
				0.0243	79.2519	0.05544	85.432
				0.024075	79.206	0.05526	85.4099
				0.02385	79.1597	0.05508	85.3883
				0.023625	79.1129	0.0549	85.3672
				0.0234	79.0657	0.05472	85.3465
				0.023175	79.0181	0.05454	85.3262
				0.02295	78.97	0.05436	85.3063
				0.022725	78.9214	0.05418	85.2867
				0.0225	78.8723	0.054	85.2674
				0.022275	78.8227	0.05382	85.2484
				0.02205	78.7726	0.05364	85.2296
				0.021825	78.7219	0.05346	85.211
				0.0216	78.6706	0.05328	85.1926
				0.021375	78.6187	0.0531	85.1744
				0.02115	78.5661	0.05292	85.1564
				0.020925	78.5128	0.05274	85.1385
				0.0207	78.4588	0.05256	85.1208
				0.020475	78.4041	0.05238	85.1032
				0.02025	78.3485	0.0522	85.0857
				0.020025	78.2921	0.05202	85.0683
				0.0198	78.2348	0.05184	85.0509
				0.019575	78.1765	0.05166	85.0337
				0.01935	78.1171	0.05148	85.0165
				0.019125	78.0565	0.0513	84.9994
				0.0189	77.9947	0.05112	84.9824
				0.018675	77.9316	0.05094	84.9653
				0.01845	77.8669	0.05076	84.9484
				0.018225	77.8007	0.05058	84.9314
				0.018	77.7326	0.0504	84.9145
				0.017775	77.6626	0.05022	84.8976
				0.01755	77.5904	0.05004	84.8808
				0.017325	77.5157	0.04986	84.864
				0.0171	77.4382	0.04968	84.8471
				0.016875	77.3577	0.0495	84.8303
				0.01665	77.2735	0.04932	84.8135
				0.016425	77.1853	0.04914	84.7966
				0.0162	77.0925	0.04896	84.7798
				0.015975	76.9943	0.04878	84.763
				0.01575	76.8898	0.0486	84.7461
				0.015525	76.7779	0.04842	84.7292
				0.0153	76.6573	0.04824	84.7123
				0.015075	76.5264	0.04806	84.6954
				0.01485	76.3831	0.04788	84.6785
				0.014625	76.2247	0.0477	84.6616
				0.0144	76.048	0.04752	84.6446
				0.014175	75.8486	0.04734	84.6276
				0.01395	75.6211	0.04716	84.6106
				0.013725	75.358	0.04698	84.5935
				0.0135	75.0497	0.0468	84.5764
				0.013275	74.6828	0.04662	84.5593
				0.01305	74.2419	0.04644	84.5421
				0.012825	73.6972	0.04626	84.5249
				0.0126	73.0164	0.04608	84.5077
				0.012375	72.1496	0.0459	84.4904
				0.01215	71.0265	0.04572	84.4731
				0.011925	69.5462	0.04554	84.4557
				0.0117	67.5671	0.04536	84.4382
				0.011475	64.902	0.04518	84.4208
				0.01125	61.3108	0.045	84.4032
				0.011025	56.5308	0.04482	84.3857
				0.0108	50.3378	0.04464	84.368
				0.010575	42.611	0.04446	84.3504
				0.01035	33.3773	0.04428	84.3327
				0.010125	22.7794	0.0441	84.3149
				0.0099	11.0236	0.04392	84.2971
				0.009675	-1.68078	0.04374	84.2792
				0.00945	-15.1465	0.04356	84.2612
				0.009225	-29.2212	0.04338	84.2432
				0.009	-43.784	0.0432	84.2252
				0.008775	-58.7411	0.04302	84.207
				0.00855	-74.0199	0.04284	84.1888
				0.008325	-89.5639	0.04266	84.1706
				0.0081	-105.329	0.04248	84.1523
				0.007875	-121.279	0.0423	84.1339
				0.00765	-137.387	0.04212	84.1155
				0.007425	-153.63	0.04194	84.0984
				0.0072	-169.989	0.04176	84.0782
				0.006975	-186.449	0.04158	84.0598
				0.00675	-202.997	0.0414	84.041
				0.006525	-219.621	0.04122	84.0224
				0.0063	-236.314	0.04104	84.0033
				0.006075	-253.066	0.04086	83.9846
				0.00585	-269.871	0.04068	83.9654
				0.005625	-286.722	0.0405	83.9466
				0.0054	-303.614	0.04032	83.9273
				0.005175	-320.542	0.04014	83.9082
				0.00495	-337.501	0.03996	83.8888
				0.004725	-354.486	0.03978	83.8696
				0.0045	-371.494	0.0396	83.85
				0.004275	-388.52	0.03942	83.8307
				0.00405	-405.559	0.03924	83.811
				0.003825	-422.607	0.03906	83.7915
				0.0036	-439.658	0.03888	83.7715
				0.003375	-456.705	0.0387	83.7519
				0.00315	-473.74	0.03852	83.7319
				0.002925	-490.751	0.03834	83.712
				0.0027	-507.718	0.03816	83.6918
				0.002475	-524.604	0.03798	83.6719
				0.00225	-541.329	0.0378	83.6515
				0.002025	-557.606	0.03762	83.6313
				0.0018	-572.813	0.03744	83.6108
				0.001575	-587.717	0.03726	83.5904
				0.00135	-602.21	0.03708	83.5697
				0.001125	-616.216	0.0369	83.5492
				0.0009	-629.649	0.03672	83.5284
				0.000675	-642.442	0.03654	83.5077
				0.00045	-654.504	0.03636	83.4866
				0.000225	-665.647	0.03618	83.4658
				9.29E-16	-675.898	0.036	83.4445
						0.03582	83.4234
						0.03564	83.402
						0.03546	83.3808
						0.03528	83.3605
						0.0351	83.3375
						0.03492	83.3161
						0.03474	83.2955
						0.03456	83.2735
						0.03438	83.2516
						0.0342	83.2295
						0.03402	83.2073
						0.03384	83.1838
						0.03366	83.1616
						0.03348	83.1391
						0.0333	83.1166
						0.03312	83.0939
						0.03294	83.0711
						0.03276	83.0482
						0.03258	83.0252
						0.0324	83.0021
						0.03222	82.9789
						0.03204	82.9555
						0.03186	82.9321
						0.03168	82.9085
						0.0315	82.8848
						0.03132	82.8611
						0.03114	82.8371
						0.03096	82.8131
						0.03078	82.789
						0.0306	82.7647
						0.03042	82.7403
						0.03024	82.7157
						0.03006	82.6911
						0.02988	82.6663
						0.0297	82.6414
						0.02952	82.6164
						0.02934	82.5912
						0.02916	82.5659
						0.02898	82.5405
						0.0288	82.5149
						0.02862	82.4892
						0.02844	82.4633
						0.02826	82.4373
						0.02808	82.4112
						0.0279	82.3849
						0.02772	82.3584
						0.02754	82.3318
						0.02736	82.3051
						0.02718	82.2782
						0.027	82.2511
						0.02682	82.2239
						0.02664	82.1965
						0.02646	82.169
						0.02628	82.1413
						0.0261	82.1134
						0.02592	82.0853
						0.02574	82.0571
						0.02556	82.0287
						0.02538	82
						0.0252	81.9712
						0.02502	81.9422
						0.02484	81.913
						0.02466	81.8837
						0.02448	81.854
						0.0243	81.8242
						0.02412	81.7942
						0.02394	81.7639
						0.02376	81.7335
						0.02358	81.7028
						0.0234	81.6718
						0.02322	81.6406
						0.02304	81.6091
						0.02286	81.5774
						0.02268	81.5454
						0.0225	81.5132
						0.02232	81.4806
						0.02214	81.4477
						0.02196	81.4145
						0.02178	81.381
						0.0216	81.3471
						0.02142	81.313
						0.02124	81.2784
						0.02106	81.2434
						0.02088	81.2081
						0.0207	81.1723
						0.02052	81.136
						0.02034	81.0993
						0.02016	81.0621
						0.01998	81.0244
						0.0198	80.9861
						0.01962	80.9473
						0.01944	80.9078
						0.01926	80.8676
						0.01908	80.8268
						0.0189	80.7851
						0.01872	80.7426
						0.01854	80.6993
						0.01836	80.655
						0.01818	80.6096
						0.018	80.5631
						0.01782	80.5154
						0.01764	80.4664
						0.01746	80.4158
						0.01728	80.3637
						0.0171	80.3097
						0.01692	80.2538
						0.01674	80.1957
						0.01656	80.1351
						0.01638	80.0718
						0.0162	80.0054
						0.01602	79.9355
						0.01584	79.8617
						0.01566	79.7833
						0.01548	79.6998
						0.0153	79.6105
						0.01512	79.5144
						0.01494	79.4104
						0.01476	79.2972
						0.01458	79.1732
						0.0144	79.0365
						0.01422	78.8848
						0.01404	78.715
						0.01386	78.5234
						0.01368	78.3056
						0.0135	78.0557
						0.01332	77.7662
						0.01314	77.4275
						0.01296	77.0272
						0.01278	76.549
						0.0126	75.9716
						0.01242	75.2664
						0.01224	74.396
						0.01206	73.3101
						0.01188	71.9433
						0.0117	70.2103
						0.01152	68.0057
						0.01134	65.2043
						0.01116	61.6729
						0.01098	57.2854
						0.0108	51.9509
						0.01062	45.63
						0.01044	38.3446
						0.01026	30.1643
						0.01008	21.1893
						0.0099	11.5284
						0.00972	1.28736
						0.00954	-9.44063
						0.00936	-20.5754
						0.00918	-32.0507
						0.009	-43.8121
						0.00882	-55.8152
						0.00864	-68.0238
						0.00846	-80.4081
						0.00828	-92.9439
						0.0081	-105.611
						0.00792	-118.393
						0.00774	-131.275
						0.00756	-144.245
						0.00738	-157.295
						0.0072	-170.413
						0.00702	-183.595
						0.00684	-196.832
						0.00666	-210.119
						0.00648	-223.452
						0.0063	-236.825
						0.00612	-250.236
						0.00594	-263.679
						0.00576	-277.152
						0.00558	-290.653
						0.0054	-304.178
						0.00522	-317.725
						0.00504	-331.292
						0.00486	-344.875
						0.00468	-358.473
						0.0045	-372.084
						0.00432	-385.705
						0.00414	-399.335
						0.00396	-412.969
						0.00378	-426.607
						0.0036	-440.243
						0.00342	-453.875
						0.00324	-467.497
						0.00306	-481.105
						0.00288	-494.686
						0.0027	-508.228
						0.00252	-521.706
						0.00234	-535.069
						0.00216	-548.187
						0.00198	-560.675
						0.0018	-572.704
						0.00162	-584.547
						0.00144	-596.165
						0.00126	-607.506
						0.00108	-618.513
						0.0009	-629.126
						0.00072	-639.293
						0.00054	-648.973
						0.00036	-658.103
						0.00018	-666.61
						0	-674.439


==> arteficialEnergy.txt <==
0.001	100.20	10.02	1.00
0.002	25.10	2.51	0.25
0.003	11.18	1.12	0.11
0.004	6.30	0.63	0.06
0.005	4.04	0.40	0.04
0.006	2.81	0.28	0.03
0.007	2.07	0.21	0.02
0.008	1.59	0.16	0.02
0.009	1.26	0.13	0.01
0.01	1.02	0.10	0.01
0.011	0.84	0.08	0.01
0.012	0.71	0.07	0.01
0.013	0.61	0.06	0.01
0.014	0.52	0.05	0.01
0.015	0.46	0.05	0.00
0.016	0.40	0.04	0.00
0.017	0.36	0.04	0.00
0.018	0.32	0.03	0.00
0.019	0.29	0.03	0.00
0.02	0.26	0.03	0.00
0.021	0.24	0.02	0.00
0.022	0.22	0.02	0.00
0.023	0.20	0.02	0.00
0.024	0.18	0.02	0.00
0.025	0.17	0.02	0.00
0.026	0.16	0.02	0.00
0.027	0.14	0.01	0.00
0.028	0.14	0.01	0.00
0.029	0.13	0.01	0.00
0.03	0.12	0.01	0.00
0.031	0.11	0.01	0.00
0.032	0.10	0.01	0.00
0.033	0.10	0.01	0.00
0.034	0.09	0.01	0.00
0.035	0.09	0.01	0.00
0.036	0.08	0.01	0.00
0.037	0.08	0.01	0.00
0.038	0.07	0.01	0.00
0.039	0.07	0.01	0.00
0.04	0.07	0.01	0.00
0.041	0.06	0.01	0.00
0.042	0.06	0.01	0.00
0.043	0.06	0.01	0.00
0.044	0.06	0.01	0.00
0.045	0.05	0.01	0.00
0.046	0.05	0.01	0.00
0.047	0.05	0.00	0.00
0.048	0.05	0.00	0.00
0.049	0.05	0.00	0.00
0.05	0.04	0.00	0.00
0.051	0.04	0.00	0.00
0.052	0.04	0.00	0.00
0.053	0.04	0.00	0.00
0.054	0.04	0.00	0.00
0.055	0.04	0.00	0.00
0.056	0.04	0.00	0.00
0.057	0.03	0.00	0.00
0.058	0.03	0.00	0.00
0.059	0.03	0.00	0.00
0.06	0.03	0.00	0.00
0.061	0.03	0.00	0.00
0.062	0.03	0.00	0.00
0.063	0.03	0.00	0.00
0.064	0.03	0.00	0.00
0.065	0.03	0.00	0.00
0.066	0.03	0.00	0.00
0.067	0.03	0.00	0.00
0.068	0.02	0.00	0.00
0.069	0.02	0.00	0.00
0.07	0.02	0.00	0.00
0.071	0.02	0.00	0.00
0.072	0.02	0.00	0.00
0.073	0.02	0.00	0.00
0.074	0.02	0.00	0.00
0.075	0.02	0.00	0.00
0.076	0.02	0.00	0.00
0.077	0.02	0.00	0.00
0.078	0.02	0.00	0.00
0.079	0.02	0.00	0.00
0.08	0.02	0.00	0.00
0.081	0.02	0.00	0.00
0.082	0.02	0.00	0.00
0.083	0.02	0.00	0.00
0.084	0.02	0.00	0.00
0.085	0.02	0.00	0.00
0.086	0.02	0.00	0.00
0.087	0.02	0.00	0.00
0.088	0.02	0.00	0.00
0.089	0.02	0.00	0.00
0.09	0.01	0.00	0.00
0.091	0.01	0.00	0.00
0.092	0.01	0.00	0.00
0.093	0.01	0.00	0.00
0.094	0.01	0.00	0.00
0.095	0.01	0.00	0.00
0.096	0.01	0.00	0.00
0.097	0.01	0.00	0.00
0.098	0.01	0.00	0.00
0.099	0.01	0.00	0.00
0.1	0.01	0.00	0.00
0.101	0.01	0.00	0.00
0.102	0.01	0.00	0.00
0.103	0.01	0.00	0.00
0.104	0.01	0.00	0.00
0.105	0.01	0.00	0.00
0.106	0.01	0.00	0.00
0.107	0.01	0.00	0.00
0.108	0.01	0.00	0.00
0.109	0.01	0.00	0.00
0.11	0.01	0.00	0.00
0.111	0.01	0.00	0.00
0.112	0.01	0.00	0.00
0.113	0.01	0.00	0.00
0.114	0.01	0.00	0.00
0.115	0.01	0.00	0.00
0.116	0.01	0.00	0.00
0.117	0.01	0.00	0.00
0.118	0.01	0.00	0.00
0.119	0.01	0.00	0.00
0.12	0.01	0.00	0.00
0.121	0.01	0.00	0.00
0.122	0.01	0.00	0.00
0.123	0.01	0.00	0.00
0.124	0.01	0.00	0.00
0.125	0.01	0.00	0.00
0.126	0.01	0.00	0.00
0.127	0.01	0.00	0.00
0.128	0.01	0.00	0.00
0.129	0.01	0.00	0.00
0.13	0.01	0.00	0.00
0.131	0.01	0.00	0.00
0.132	0.01	0.00	0.00
0.133	0.01	0.00	0.00
0.134	0.01	0.00	0.00
0.135	0.01	0.00	0.00
0.136	0.01	0.00	0.00
0.137	0.01	0.00	0.00
0.138	0.01	0.00	0.00
0.139	0.01	0.00	0.00
0.14	0.01	0.00	0.00
0.141	0.01	0.00	0.00
0.142	0.01	0.00	0.00
0.143	0.01	0.00	0.00
0.144	0.01	0.00	0.00
0.145	0.01	0.00	0.00
0.146	0.01	0.00	0.00
0.147	0.01	0.00	0.00
0.148	0.01	0.00	0.00
0.149	0.01	0.00	0.00
0.15	0.01	0.00	0.00
0.151	0.01	0.00	0.00
0.152	0.01	0.00	0.00
0.153	0.01	0.00	0.00
0.154	0.01	0.00	0.00
0.155	0.01	0.00	0.00
0.156	0.01	0.00	0.00
0.157	0.01	0.00	0.00
0.158	0.01	0.00	0.00
0.159	0.01	0.00	0.00
0.16	0.01	0.00	0.00
0.161	0.01	0.00	0.00
0.162	0.01	0.00	0.00
0.163	0.01	0.00	0.00
0.164	0.01	0.00	0.00
0.165	0.01	0.00	0.00
0.166	0.01	0.00	0.00
0.167	0.01	0.00	0.00
0.168	0.01	0.00	0.00
0.169	0.01	0.00	0.00
0.17	0.01	0.00	0.00
0.171	0.00	0.00	0.00
0.172	0.00	0.00	0.00
0.173	0.00	0.00	0.00
0.174	0.00	0.00	0.00
0.175	0.00	0.00	0.00
0.176	0.00	0.00	0.00
0.177	0.00	0.00	0.00
0.178	0.00	0.00	0.00
0.179	0.00	0.00	0.00
0.18	0.00	0.00	0.00
0.181	0.00	0.00	0.00
0.182	0.00	0.00	0.00
0.183	0.00	0.00	0.00
0.184	0.00	0.00	0.00
0.185	0.00	0.00	0.00
0.186	0.00	0.00	0.00
0.187	0.00	0.00	0.00
0.188	0.00	0.00	0.00
0.189	0.00	0.00	0.00
0.19	0.00	0.00	0.00
0.191	0.00	0.00	0.00
0.192	0.00	0.00	0.00
0.193	0.00	0.00	0.00
0.194	0.00	0.00	0.00
0.195	0.00	0.00	0.00
0.196	0.00	0.00	0.00
0.197	0.00	0.00	0.00
0.198	0.00	0.00	0.00
0.199	0.00	0.00	0.00
0.2	0.00	0.00	0.00
0.201	0.00	0.00	0.00
0.202	0.00	0.00	0.00
0.203	0.00	0.00	0.00
0.204	0.00	0.00	0.00
0.205	0.00	0.00	0.00
0.206	0.00	0.00	0.00
0.207	0.00	0.00	0.00
0.208	0.00	0.00	0.00
0.209	0.00	0.00	0.00
0.21	0.00	0.00	0.00
0.211	0.00	0.00	0.00
0.212	0.00	0.00	0.00
0.213	0.00	0.00	0.00
0.214	0.00	0.00	0.00
0.215	0.00	0.00	0.00
0.216	0.00	0.00	0.00
0.217	0.00	0.00	0.00
0.218	0.00	0.00	0.00
0.219	0.00	0.00	0.00
0.22	0.00	0.00	0.00
0.221	0.00	0.00	0.00
0.222	0.00	0.00	0.00
0.223	0.00	0.00	0.00
0.224	0.00	0.00	0.00
0.225	0.00	0.00	0.00
0.226	0.00	0.00	0.00
0.227	0.00	0.00	0.00
0.228	0.00	0.00	0.00
0.229	0.00	0.00	0.00
0.23	0.00	0.00	0.00
0.231	0.00	0.00	0.00
0.232	0.00	0.00	0.00
0.233	0.00	0.00	0.00
0.234	0.00	0.00	0.00
0.235	0.00	0.00	0.00
0.236	0.00	0.00	0.00
0.237	0.00	0.00	0.00
0.238	0.00	0.00	0.00
0.239	0.00	0.00	0.00
0.24	0.00	0.00	0.00
0.241	0.00	0.00	0.00
0.242	0.00	0.00	0.00
0.243	0.00	0.00	0.00
0.244	0.00	0.00	0.00
0.245	0.00	0.00	0.00
0.246	0.00	0.00	0.00
0.247	0.00	0.00	0.00
0.248	0.00	0.00	0.00
0.249	0.00	0.00	0.00
0.25	0.00	0.00	0.00
0.251	0.00	0.00	0.00
0.252	0.00	0.00	0.00
0.253	0.00	0.00	0.00
0.254	0.00	0.00	0.00
0.255	0.00	0.00	0.00
0.256	0.00	0.00	0.00
0.257	0.00	0.00	0.00
0.258	0.00	0.00	0.00
0.259	0.00	0.00	0.00
0.26	0.00	0.00	0.00
0.261	0.00	0.00	0.00
0.262	0.00	0.00	0.00
0.263	0.00	0.00	0.00
0.264	0.00	0.00	0.00
0.265	0.00	0.00	0.00
0.266	0.00	0.00	0.00
0.267	0.00	0.00	0.00
0.268	0.00	0.00	0.00
0.269	0.00	0.00	0.00
0.27	0.00	0.00	0.00
0.271	0.00	0.00	0.00
0.272	0.00	0.00	0.00
0.273	0.00	0.00	0.00
0.274	0.00	0.00	0.00
0.275	0.00	0.00	0.00
0.276	0.00	0.00	0.00
0.277	0.00	0.00	0.00
0.278	0.00	0.00	0.00
0.279	0.00	0.00	0.00
0.28	0.00	0.00	0.00
0.281	0.00	0.00	0.00
0.282	0.00	0.00	0.00
0.283	0.00	0.00	0.00
0.284	0.00	0.00	0.00
0.285	0.00	0.00	0.00
0.286	0.00	0.00	0.00
0.287	0.00	0.00	0.00
0.288	0.00	0.00	0.00
0.289	0.00	0.00	0.00
0.29	0.00	0.00	0.00
0.291	0.00	0.00	0.00
0.292	0.00	0.00	0.00
0.293	0.00	0.00	0.00
0.294	0.00	0.00	0.00
0.295	0.00	0.00	0.00
0.296	0.00	0.00	0.00
0.297	0.00	0.00	0.00
0.298	0.00	0.00	0.00
0.299	0.00	0.00	0.00
0.3	0.00	0.00	0.00
0.301	0.00	0.00	0.00
0.302	0.00	0.00	0.00
0.303	0.00	0.00	0.00
0.304	0.00	0.00	0.00
0.305	0.00	0.00	0.00
0.306	0.00	0.00	0.00
0.307	0.00	0.00	0.00
0.308	0.00	0.00	0.00
0.309	0.00	0.00	0.00
0.31	0.00	0.00	0.00
0.311	0.00	0.00	0.00
0.312	0.00	0.00	0.00
0.313	0.00	0.00	0.00
0.314	0.00	0.00	0.00
0.315	0.00	0.00	0.00
0.316	0.00	0.00	0.00
0.317	0.00	0.00	0.00
0.318	0.00	0.00	0.00
0.319	0.00	0.00	0.00
0.32	0.00	0.00	0.00
0.321	0.00	0.00	0.00
0.322	0.00	0.00	0.00
0.323	0.00	0.00	0.00
0.324	0.00	0.00	0.00
0.325	0.00	0.00	0.00
0.326	0.00	0.00	0.00
0.327	0.00	0.00	0.00
0.328	0.00	0.00	0.00
0.329	0.00	0.00	0.00
0.33	0.00	0.00	0.00
0.331	0.00	0.00	0.00
0.332	0.00	0.00	0.00
0.333	0.00	0.00	0.00
0.334	0.00	0.00	0.00
0.335	0.00	0.00	0.00
0.336	0.00	0.00	0.00
0.337	0.00	0.00	0.00
0.338	0.00	0.00	0.00
0.339	0.00	0.00	0.00
0.34	0.00	0.00	0.00
0.341	0.00	0.00	0.00
0.342	0.00	0.00	0.00
0.343	0.00	0.00	0.00
0.344	0.00	0.00	0.00
0.345	0.00	0.00	0.00
0.346	0.00	0.00	0.00
0.347	0.00	0.00	0.00
0.348	0.00	0.00	0.00
0.349	0.00	0.00	0.00
0.35	0.00	0.00	0.00
0.351	0.00	0.00	0.00
0.352	0.00	0.00	0.00
0.353	0.00	0.00	0.00
0.354	0.00	0.00	0.00
0.355	0.00	0.00	0.00
0.356	0.00	0.00	0.00
0.357	0.00	0.00	0.00
0.358	0.00	0.00	0.00
0.359	0.00	0.00	0.00
0.36	0.00	0.00	0.00
0.361	0.00	0.00	0.00
0.362	0.00	0.00	0.00
0.363	0.00	0.00	0.00
0.364	0.00	0.00	0.00
0.365	0.00	0.00	0.00
0.366	0.00	0.00	0.00
0.367	0.00	0.00	0.00
0.368	0.00	0.00	0.00
0.369	0.00	0.00	0.00
0.37	0.00	0.00	0.00
0.371	0.00	0.00	0.00
0.372	0.00	0.00	0.00
0.373	0.00	0.00	0.00
0.374	0.00	0.00	0.00
0.375	0.00	0.00	0.00
0.376	0.00	0.00	0.00
0.377	0.00	0.00	0.00
0.378	0.00	0.00	0.00
0.379	0.00	0.00	0.00
0.38	0.00	0.00	0.00
0.381	0.00	0.00	0.00
0.382	0.00	0.00	0.00
0.383	0.00	0.00	0.00
0.384	0.00	0.00	0.00
0.385	0.00	0.00	0.00
0.386	0.00	0.00	0.00
0.387	0.00	0.00	0.00
0.388	0.00	0.00	0.00
0.389	0.00	0.00	0.00
0.39	0.00	0.00	0.00
0.391	0.00	0.00	0.00
0.392	0.00	0.00	0.00
0.393	0.00	0.00	0.00
0.394	0.00	0.00	0.00
0.395	0.00	0.00	0.00
0.396	0.00	0.00	0.00
0.397	0.00	0.00	0.00
0.398	0.00	0.00	0.00
0.399	0.00	0.00	0.00
0.4	0.00	0.00	0.00
0.401	0.00	0.00	0.00
0.402	0.00	0.00	0.00
0.403	0.00	0.00	0.00
0.404	0.00	0.00	0.00
0.405	0.00	0.00	0.00
0.406	0.00	0.00	0.00
0.407	0.00	0.00	0.00
0.408	0.00	0.00	0.00
0.409	0.00	0.00	0.00
0.41	0.00	0.00	0.00
0.411	0.00	0.00	0.00
0.412	0.00	0.00	0.00
0.413	0.00	0.00	0.00
0.414	0.00	0.00	0.00
0.415	0.00	0.00	0.00
0.416	0.00	0.00	0.00
0.417	0.00	0.00	0.00
0.418	0.00	0.00	0.00
0.419	0.00	0.00	0.00
0.42	0.00	0.00	0.00
0.421	0.00	0.00	0.00
0.422	0.00	0.00	0.00
0.423	0.00	0.00	0.00
0.424	0.00	0.00	0.00
0.425	0.00	0.00	0.00
0.426	0.00	0.00	0.00
0.427	0.00	0.00	0.00
0.428	0.00	0.00	0.00
0.429	0.00	0.00	0.00
0.43	0.00	0.00	0.00
0.431	0.00	0.00	0.00
0.432	0.00	0.00	0.00
0.433	0.00	0.00	0.00
0.434	0.00	0.00	0.00
0.435	0.00	0.00	0.00
0.436	0.00	0.00	0.00
0.437	0.00	0.00	0.00
0.438	0.00	0.00	0.00
0.439	0.00	0.00	0.00
0.44	0.00	0.00	0.00
0.441	0.00	0.00	0.00
0.442	0.00	0.00	0.00
0.443	0.00	0.00	0.00
0.444	0.00	0.00	0.00
0.445	0.00	0.00	0.00
0.446	0.00	0.00	0.00
0.447	0.00	0.00	0.00
0.448	0.00	0.00	0.00
0.449	0.00	0.00	0.00
0.45	0.00	0.00	0.00
0.451	0.00	0.00	0.00
0.452	0.00	0.00	0.00
0.453	0.00	0.00	0.00
0.454	0.00	0.00	0.00
0.455	0.00	0.00	0.00
0.456	0.00	0.00	0.00
0.457	0.00	0.00	0.00
0.458	0.00	0.00	0.00
0.459	0.00	0.00	0.00
0.46	0.00	0.00	0.00
0.461	0.00	0.00	0.00
0.462	0.00	0.00	0.00
0.463	0.00	0.00	0.00
0.464	0.00	0.00	0.00
0.465	0.00	0.00	0.00
0.466	0.00	0.00	0.00
0.467	0.00	0.00	0.00
0.468	0.00	0.00	0.00
0.469	0.00	0.00	0.00
0.47	0.00	0.00	0.00
0.471	0.00	0.00	0.00
0.472	0.00	0.00	0.00
0.473	0.00	0.00	0.00
0.474	0.00	0.00	0.00
0.475	0.00	0.00	0.00
0.476	0.00	0.00	0.00
0.477	0.00	0.00	0.00
0.478	0.00	0.00	0.00
0.479	0.00	0.00	0.00
0.48	0.00	0.00	0.00
0.481	0.00	0.00	0.00
0.482	0.00	0.00	0.00
0.483	0.00	0.00	0.00
0.484	0.00	0.00	0.00
0.485	0.00	0.00	0.00
0.486	0.00	0.00	0.00
0.487	0.00	0.00	0.00
0.488	0.00	0.00	0.00
0.489	0.00	0.00	0.00
0.49	0.00	0.00	0.00
0.491	0.00	0.00	0.00
0.492	0.00	0.00	0.00
0.493	0.00	0.00	0.00
0.494	0.00	0.00	0.00
0.495	0.00	0.00	0.00
0.496	0.00	0.00	0.00
0.497	0.00	0.00	0.00
0.498	0.00	0.00	0.00
0.499	0.00	0.00	0.00
0.5	0.00	0.00	0.00
0.501	0.00	0.00	0.00
0.502	0.00	0.00	0.00
0.503	0.00	0.00	0.00
0.504	0.00	0.00	0.00
0.505	0.00	0.00	0.00
0.506	0.00	0.00	0.00
0.507	0.00	0.00	0.00
0.508	0.00	0.00	0.00
0.509	0.00	0.00	0.00
0.51	0.00	0.00	0.00
0.511	0.00	0.00	0.00
0.512	0.00	0.00	0.00
0.513	0.00	0.00	0.00
0.514	0.00	0.00	0.00
0.515	0.00	0.00	0.00
0.516	0.00	0.00	0.00
0.517	0.00	0.00	0.00
0.518	0.00	0.00	0.00
0.519	0.00	0.00	0.00
0.52	0.00	0.00	0.00
0.521	0.00	0.00	0.00
0.522	0.00	0.00	0.00
0.523	0.00	0.00	0.00
0.524	0.00	0.00	0.00
0.525	0.00	0.00	0.00
0.526	0.00	0.00	0.00
0.527	0.00	0.00	0.00
0.528	0.00	0.00	0.00
0.529	0.00	0.00	0.00
0.53	0.00	0.00	0.00
0.531	0.00	0.00	0.00
0.532	0.00	0.00	0.00
0.533	0.00	0.00	0.00
0.534	0.00	0.00	0.00
0.535	0.00	0.00	0.00
0.536	0.00	0.00	0.00
0.537	0.00	0.00	0.00
0.538	0.00	0.00	0.00
0.539	0.00	0.00	0.00
0.54	0.00	0.00	0.00
0.541	0.00	0.00	0.00
0.542	0.00	0.00	0.00
0.543	0.00	0.00	0.00
0.544	0.00	0.00	0.00
0.545	0.00	0.00	0.00
0.546	0.00	0.00	0.00
0.547	0.00	0.00	0.00
0.548	0.00	0.00	0.00
0.549	0.00	0.00	0.00
0.55	0.00	0.00	0.00
0.551	0.00	0.00	0.00
0.552	0.00	0.00	0.00
0.553	0.00	0.00	0.00
0.554	0.00	0.00	0.00
0.555	0.00	0.00	0.00
0.556	0.00	0.00	0.00
0.557	0.00	0.00	0.00
0.558	0.00	0.00	0.00
0.559	0.00	0.00	0.00
0.56	0.00	0.00	0.00
0.561	0.00	0.00	0.00
0.562	0.00	0.00	0.00
0.563	0.00	0.00	0.00
0.564	0.00	0.00	0.00
0.565	0.00	0.00	0.00
0.566	0.00	0.00	0.00
0.567	0.00	0.00	0.00
0.568	0.00	0.00	0.00
0.569	0.00	0.00	0.00
0.57	0.00	0.00	0.00
0.571	0.00	0.00	0.00
0.572	0.00	0.00	0.00
0.573	0.00	0.00	0.00
0.574	0.00	0.00	0.00
0.575	0.00	0.00	0.00
0.576	0.00	0.00	0.00
0.577	0.00	0.00	0.00
0.578	0.00	0.00	0.00
0.579	0.00	0.00	0.00
0.58	0.00	0.00	0.00
0.581	0.00	0.00	0.00
0.582	0.00	0.00	0.00
0.583	0.00	0.00	0.00
0.584	0.00	0.00	0.00
0.585	0.00	0.00	0.00
0.586	0.00	0.00	0.00
0.587	0.00	0.00	0.00
0.588	0.00	0.00	0.00
0.589	0.00	0.00	0.00
0.59	0.00	0.00	0.00
0.591	0.00	0.00	0.00
0.592	0.00	0.00	0.00
0.593	0.00	0.00	0.00
0.594	0.00	0.00	0.00
0.595	0.00	0.00	0.00
0.596	0.00	0.00	0.00
0.597	0.00	0.00	0.00
0.598	0.00	0.00	0.00
0.599	0.00	0.00	0.00
0.6	0.00	0.00	0.00
0.601	0.00	0.00	0.00
0.602	0.00	0.00	0.00
0.603	0.00	0.00	0.00
0.604	0.00	0.00	0.00
0.605	0.00	0.00	0.00
0.606	0.00	0.00	0.00
0.607	0.00	0.00	0.00
0.608	0.00	0.00	0.00
0.609	0.00	0.00	0.00
0.61	0.00	0.00	0.00
0.611	0.00	0.00	0.00
0.612	0.00	0.00	0.00
0.613	0.00	0.00	0.00
0.614	0.00	0.00	0.00
0.615	0.00	0.00	0.00
0.616	0.00	0.00	0.00
0.617	0.00	0.00	0.00
0.618	0.00	0.00	0.00
0.619	0.00	0.00	0.00
0.62	0.00	0.00	0.00
0.621	0.00	0.00	0.00
0.622	0.00	0.00	0.00
0.623	0.00	0.00	0.00
0.624	0.00	0.00	0.00
0.625	0.00	0.00	0.00
0.626	0.00	0.00	0.00
0.627	0.00	0.00	0.00
0.628	0.00	0.00	0.00
0.629	0.00	0.00	0.00
0.63	0.00	0.00	0.00
0.631	0.00	0.00	0.00
0.632	0.00	0.00	0.00
0.633	0.00	0.00	0.00
0.634	0.00	0.00	0.00
0.635	0.00	0.00	0.00
0.636	0.00	0.00	0.00
0.637	0.00	0.00	0.00
0.638	0.00	0.00	0.00
0.639	0.00	0.00	0.00
0.64	0.00	0.00	0.00
0.641	0.00	0.00	0.00
0.642	0.00	0.00	0.00
0.643	0.00	0.00	0.00
0.644	0.00	0.00	0.00
0.645	0.00	0.00	0.00
0.646	0.00	0.00	0.00
0.647	0.00	0.00	0.00
0.648	0.00	0.00	0.00
0.649	0.00	0.00	0.00
0.65	0.00	0.00	0.00
0.651	0.00	0.00	0.00
0.652	0.00	0.00	0.00
0.653	0.00	0.00	0.00
0.654	0.00	0.00	0.00
0.655	0.00	0.00	0.00
0.656	0.00	0.00	0.00
0.657	0.00	0.00	0.00
0.658	0.00	0.00	0.00
0.659	0.00	0.00	0.00
0.66	0.00	0.00	0.00
0.661	0.00	0.00	0.00
0.662	0.00	0.00	0.00
0.663	0.00	0.00	0.00
0.664	0.00	0.00	0.00
0.665	0.00	0.00	0.00
0.666	0.00	0.00	0.00
0.667	0.00	0.00	0.00
0.668	0.00	0.00	0.00
0.669	0.00	0.00	0.00
0.67	0.00	0.00	0.00
0.671	0.00	0.00	0.00
0.672	0.00	0.00	0.00
0.673	0.00	0.00	0.00
0.674	0.00	0.00	0.00
0.675	0.00	0.00	0.00
0.676	0.00	0.00	0.00
0.677	0.00	0.00	0.00
0.678	0.00	0.00	0.00
0.679	0.00	0.00	0.00
0.68	0.00	0.00	0.00
0.681	0.00	0.00	0.00
0.682	0.00	0.00	0.00
0.683	0.00	0.00	0.00
0.684	0.00	0.00	0.00
0.685	0.00	0.00	0.00
0.686	0.00	0.00	0.00
0.687	0.00	0.00	0.00
0.688	0.00	0.00	0.00
0.689	0.00	0.00	0.00
0.69	0.00	0.00	0.00
0.691	0.00	0.00	0.00
0.692	0.00	0.00	0.00
0.693	0.00	0.00	0.00
0.694	0.00	0.00	0.00
0.695	0.00	0.00	0.00
0.696	0.00	0.00	0.00
0.697	0.00	0.00	0.00
0.698	0.00	0.00	0.00
0.699	0.00	0.00	0.00
0.7	0.00	0.00	0.00
0.701	0.00	0.00	0.00
0.702	0.00	0.00	0.00
0.703	0.00	0.00	0.00
0.704	0.00	0.00	0.00
0.705	0.00	0.00	0.00
0.706	0.00	0.00	0.00
0.707	0.00	0.00	0.00
0.708	0.00	0.00	0.00
0.709	0.00	0.00	0.00
0.71	0.00	0.00	0.00
0.711	0.00	0.00	0.00
0.712	0.00	0.00	0.00
0.713	0.00	0.00	0.00
0.714	0.00	0.00	0.00
0.715	0.00	0.00	0.00
0.716	0.00	0.00	0.00
0.717	0.00	0.00	0.00
0.718	0.00	0.00	0.00
0.719	0.00	0.00	0.00
0.72	0.00	0.00	0.00
0.721	0.00	0.00	0.00
0.722	0.00	0.00	0.00
0.723	0.00	0.00	0.00
0.724	0.00	0.00	0.00
0.725	0.00	0.00	0.00
0.726	0.00	0.00	0.00
0.727	0.00	0.00	0.00
0.728	0.00	0.00	0.00
0.729	0.00	0.00	0.00
0.73	0.00	0.00	0.00
0.731	0.00	0.00	0.00
0.732	0.00	0.00	0.00
0.733	0.00	0.00	0.00
0.734	0.00	0.00	0.00
0.735	0.00	0.00	0.00
0.736	0.00	0.00	0.00
0.737	0.00	0.00	0.00
0.738	0.00	0.00	0.00
0.739	0.00	0.00	0.00
0.74	0.00	0.00	0.00
0.741	0.00	0.00	0.00
0.742	0.00	0.00	0.00
0.743	0.00	0.00	0.00
0.744	0.00	0.00	0.00
0.745	0.00	0.00	0.00
0.746	0.00	0.00	0.00
0.747	0.00	0.00	0.00
0.748	0.00	0.00	0.00
0.749	0.00	0.00	0.00
0.75	0.00	0.00	0.00
0.751	0.00	0.00	0.00
0.752	0.00	0.00	0.00
0.753	0.00	0.00	0.00
0.754	0.00	0.00	0.00
0.755	0.00	0.00	0.00
0.756	0.00	0.00	0.00
0.757	0.00	0.00	0.00
0.758	0.00	0.00	0.00
0.759	0.00	0.00	0.00
0.76	0.00	0.00	0.00
0.761	0.00	0.00	0.00
0.762	0.00	0.00	0.00
0.763	0.00	0.00	0.00
0.764	0.00	0.00	0.00
0.765	0.00	0.00	0.00
0.766	0.00	0.00	0.00
0.767	0.00	0.00	0.00
0.768	0.00	0.00	0.00
0.769	0.00	0.00	0.00
0.77	0.00	0.00	0.00
0.771	0.00	0.00	0.00
0.772	0.00	0.00	0.00
0.773	0.00	0.00	0.00
0.774	0.00	0.00	0.00
0.775	0.00	0.00	0.00
0.776	0.00	0.00	0.00
0.777	0.00	0.00	0.00
0.778	0.00	0.00	0.00
0.779	0.00	0.00	0.00
0.78	0.00	0.00	0.00
0.781	0.00	0.00	0.00
0.782	0.00	0.00	0.00
0.783	0.00	0.00	0.00
0.784	0.00	0.00	0.00
0.785	0.00	0.00	0.00
0.786	0.00	0.00	0.00
0.787	0.00	0.00	0.00
0.788	0.00	0.00	0.00
0.789	0.00	0.00	0.00
0.79	0.00	0.00	0.00
0.791	0.00	0.00	0.00
0.792	0.00	0.00	0.00
0.793	0.00	0.00	0.00
0.794	0.00	0.00	0.00
0.795	0.00	0.00	0.00
0.796	0.00	0.00	0.00
0.797	0.00	0.00	0.00
0.798	0.00	0.00	0.00
0.799	0.00	0.00	0.00
0.8	0.00	0.00	0.00
0.801	0.00	0.00	0.00
0.802	0.00	0.00	0.00
0.803	0.00	0.00	0.00
0.804	0.00	0.00	0.00
0.805	0.00	0.00	0.00
0.806	0.00	0.00	0.00
0.807	0.00	0.00	0.00
0.808	0.00	0.00	0.00
0.809	0.00	0.00	0.00
0.81	0.00	0.00	0.00
0.811	0.00	0.00	0.00
0.812	0.00	0.00	0.00
0.813	0.00	0.00	0.00
0.814	0.00	0.00	0.00
0.815	0.00	0.00	0.00
0.816	0.00	0.00	0.00
0.817	0.00	0.00	0.00
0.818	0.00	0.00	0.00
0.819	0.00	0.00	0.00
0.82	0.00	0.00	0.00
0.821	0.00	0.00	0.00
0.822	0.00	0.00	0.00
0.823	0.00	0.00	0.00
0.824	0.00	0.00	0.00
0.825	0.00	0.00	0.00
0.826	0.00	0.00	0.00
0.827	0.00	0.00	0.00
0.828	0.00	0.00	0.00
0.829	0.00	0.00	0.00
0.83	0.01	0.00	0.00
0.831	0.01	0.00	0.00
0.832	0.01	0.00	0.00
0.833	0.01	0.00	0.00
0.834	0.01	0.00	0.00
0.835	0.01	0.00	0.00
0.836	0.01	0.00	0.00
0.837	0.01	0.00	0.00
0.838	0.01	0.00	0.00
0.839	0.01	0.00	0.00
0.84	0.01	0.00	0.00
0.841	0.01	0.00	0.00
0.842	0.01	0.00	0.00
0.843	0.01	0.00	0.00
0.844	0.01	0.00	0.00
0.845	0.01	0.00	0.00
0.846	0.01	0.00	0.00
0.847	0.01	0.00	0.00
0.848	0.01	0.00	0.00
0.849	0.01	0.00	0.00
0.85	0.01	0.00	0.00
0.851	0.01	0.00	0.00
0.852	0.01	0.00	0.00
0.853	0.01	0.00	0.00
0.854	0.01	0.00	0.00
0.855	0.01	0.00	0.00
0.856	0.01	0.00	0.00
0.857	0.01	0.00	0.00
0.858	0.01	0.00	0.00
0.859	0.01	0.00	0.00
0.86	0.01	0.00	0.00
0.861	0.01	0.00	0.00
0.862	0.01	0.00	0.00
0.863	0.01	0.00	0.00
0.864	0.01	0.00	0.00
0.865	0.01	0.00	0.00
0.866	0.01	0.00	0.00
0.867	0.01	0.00	0.00
0.868	0.01	0.00	0.00
0.869	0.01	0.00	0.00
0.87	0.01	0.00	0.00
0.871	0.01	0.00	0.00
0.872	0.01	0.00	0.00
0.873	0.01	0.00	0.00
0.874	0.01	0.00	0.00
0.875	0.01	0.00	0.00
0.876	0.01	0.00	0.00
0.877	0.01	0.00	0.00
0.878	0.01	0.00	0.00
0.879	0.01	0.00	0.00
0.88	0.01	0.00	0.00
0.881	0.01	0.00	0.00
0.882	0.01	0.00	0.00
0.883	0.01	0.00	0.00
0.884	0.01	0.00	0.00
0.885	0.01	0.00	0.00
0.886	0.01	0.00	0.00
0.887	0.01	0.00	0.00
0.888	0.01	0.00	0.00
0.889	0.01	0.00	0.00
0.89	0.01	0.00	0.00
0.891	0.01	0.00	0.00
0.892	0.01	0.00	0.00
0.893	0.01	0.00	0.00
0.894	0.01	0.00	0.00
0.895	0.01	0.00	0.00
0.896	0.01	0.00	0.00
0.897	0.01	0.00	0.00
0.898	0.01	0.00	0.00
0.899	0.01	0.00	0.00
0.9	0.01	0.00	0.00
0.901	0.01	0.00	0.00
0.902	0.01	0.00	0.00
0.903	0.01	0.00	0.00
0.904	0.01	0.00	0.00
0.905	0.01	0.00	0.00
0.906	0.01	0.00	0.00
0.907	0.01	0.00	0.00
0.908	0.01	0.00	0.00
0.909	0.01	0.00	0.00
0.91	0.01	0.00	0.00
0.911	0.02	0.00	0.00
0.912	0.02	0.00	0.00
0.913	0.02	0.00	0.00
0.914	0.02	0.00	0.00
0.915	0.02	0.00	0.00
0.916	0.02	0.00	0.00
0.917	0.02	0.00	0.00
0.918	0.02	0.00	0.00
0.919	0.02	0.00	0.00
0.92	0.02	0.00	0.00
0.921	0.02	0.00	0.00
0.922	0.02	0.00	0.00
0.923	0.02	0.00	0.00
0.924	0.02	0.00	0.00
0.925	0.02	0.00	0.00
0.926	0.02	0.00	0.00
0.927	0.02	0.00	0.00
0.928	0.02	0.00	0.00
0.929	0.02	0.00	0.00
0.93	0.02	0.00	0.00
0.931	0.02	0.00	0.00
0.932	0.02	0.00	0.00
0.933	0.03	0.00	0.00
0.934	0.03	0.00	0.00
0.935	0.03	0.00	0.00
0.936	0.03	0.00	0.00
0.937	0.03	0.00	0.00
0.938	0.03	0.00	0.00
0.939	0.03	0.00	0.00
0.94	0.03	0.00	0.00
0.941	0.03	0.00	0.00
0.942	0.03	0.00	0.00
0.943	0.03	0.00	0.00
0.944	0.04	0.00	0.00
0.945	0.04	0.00	0.00
0.946	0.04	0.00	0.00
0.947	0.04	0.00	0.00
0.948	0.04	0.00	0.00
0.949	0.04	0.00	0.00
0.95	0.04	0.00	0.00
0.951	0.05	0.00	0.00
0.952	0.05	0.00	0.00
0.953	0.05	0.00	0.00
0.954	0.05	0.01	0.00
0.955	0.05	0.01	0.00
0.956	0.06	0.01	0.00
0.957	0.06	0.01	0.00
0.958	0.06	0.01	0.00
0.959	0.06	0.01	0.00
0.96	0.07	0.01	0.00
0.961	0.07	0.01	0.00
0.962	0.07	0.01	0.00
0.963	0.08	0.01	0.00
0.964	0.08	0.01	0.00
0.965	0.09	0.01	0.00
0.966	0.09	0.01	0.00
0.967	0.10	0.01	0.00
0.968	0.10	0.01	0.00
0.969	0.11	0.01	0.00
0.97	0.12	0.01	0.00
0.971	0.13	0.01	0.00
0.972	0.14	0.01	0.00
0.973	0.14	0.01	0.00
0.974	0.16	0.02	0.00
0.975	0.17	0.02	0.00
0.976	0.18	0.02	0.00
0.977	0.20	0.02	0.00
0.978	0.22	0.02	0.00
0.979	0.24	0.02	0.00
0.98	0.26	0.03	0.00
0.981	0.29	0.03	0.00
0.982	0.32	0.03	0.00
0.983	0.36	0.04	0.00
0.984	0.40	0.04	0.00
0.985	0.46	0.05	0.00
0.986	0.52	0.05	0.01
0.987	0.61	0.06	0.01
0.988	0.71	0.07	0.01
0.989	0.84	0.08	0.01
0.99	1.02	0.10	0.01
0.991	1.26	0.13	0.01
0.992	1.59	0.16	0.02
0.993	2.07	0.21	0.02
0.994	2.81	0.28	0.03
0.995	4.04	0.40	0.04
0.996	6.30	0.63	0.06
0.997	11.18	1.12	0.11
0.998	25.10	2.51	0.25
0.999	100.20	10.02	1.00


==> temperature_force.dat <==
-10	0
-9.7625	0
-9.525	0
-9.2875	0
-9.05	0
-8.8125	0
-8.575	0
-8.3375	0
-8.1	0
-7.8625	0
-7.625	0
-7.3875	0
-7.15	0
-6.9125	0
-6.675	3.24E-05
-6.4375	0.000135508
-6.2	0.000242117
-5.9625	0.000353904
-5.725	0.000471513
-5.4875	0.000596103
-5.25	0.00072782
-5.0125	0.000866539
-4.775	0.0010125
-4.5375	0.00116588
-4.3	0.00132785
-4.0625	0.00149721
-3.825	0.00167083
-3.5875	0.00185138
-3.35	0.00204252
-3.1125	0.00224217
-2.875	0.00245879
-2.6375	0.00268902
-2.4	0.00293492
-2.1625	0.00319535
-1.925	0.00346768
-1.6875	0.00375391
-1.45	0.00405365
-1.2125	0.00437096
-0.975	0.00470403
-0.7375	0.0050544
-0.5	0.00542604
-0.2625	0.00583175
-0.025	0.00627146
0.2125	0.00672274
0.45	0.00719471
0.6875	0.00770833
0.925	0.0082667
1.1625	0.00891662
1.4	0.0098165
1.6375	0.0112234
1.875	0.0130279
2.1125	0.0151505
2.35	0.017609
2.5875	0.0201984
2.825	0.0237421
3.0625	0.0281452
3.3	0.0331375
3.5375	0.0386116
3.775	0.0452802
4.0125	0.0541415
4.25	0.0656856
4.4875	0.0808808
4.725	0.101807
4.9625	0.134811
5.2	0.210674
5.4375	0.336476
5.675	0.447006
5.9125	0.451099
6.15	0.472255
6.3875	0.500954
6.625	0.532312
6.8625	0.568155
7.1	0.605559
7.3375	0.64608
7.575	0.689623
7.8125	0.735802
8.05	0.783952
8.2875	0.833334
8.525	0.883487
8.7625	0.933963
9	0.984315
9.2375	1.03456
9.475	1.08448
9.7125	1.1342
9.95	1.18347
10.1875	1.2325
10.425	1.28108
10.6625	1.32926
10.9	1.37708
11.1375	1.42431
11.375	1.47115
11.6125	1.51725
11.85	1.5628
12.0875	1.60848
12.325	1.65344
12.5625	1.69774
12.8	1.74136
13.0375	1.78431
13.275	1.82657
13.5125	1.86815
13.75	1.90906
13.9875	1.94921
14.225	1.98871
14.4625	2.02748
14.7	2.0663
14.9375	2.10451
15.175	2.14205
15.4125	2.17851
15.65	2.21436
15.8875	2.24943
16.125	2.28401
16.3625	2.31788
16.6	2.3513
16.8375	2.3842
17.075	2.41659
17.3125	2.44858
17.55	2.48008
17.7875	2.51123
18.025	2.54192
18.2625	2.57224
18.5	2.60219
18.7375	2.63172
18.975	2.66092
19.2125	2.68987
19.45	2.71841
19.6875	2.74676
19.925	2.77476
20.1625	2.80283
20.4	2.83033
20.6375	2.85757
20.875	2.88449
21.1125	2.91122
21.35	2.93761
21.5875	2.96379
21.825	2.98968
22.0625	3.01536
22.3	3.04074
22.5375	3.06591
22.775	3.09081
23.0125	3.11548
23.25	3.13984
23.4875	3.16403
23.725	3.18788
23.9625	3.21155
24.2	3.23492
24.4375	3.25811
24.675	3.28103
24.9125	3.30375
25.15	3.32629
25.3875	3.34869
25.625	3.37088
25.8625	3.393
26.1	3.41489
26.3375	3.4367
26.575	3.45834
26.8125	3.47971
27.05	3.50081
27.2875	3.52208
27.525	3.54314
27.7625	3.56421
28	3.58511
28.2375	3.60597
28.475	3.62671
28.7125	3.6474
28.95	3.66797
29.1875	3.68856
29.425	3.70911
29.6625	3.72963
29.9	3.75016
30.1375	3.77071
30.375	3.79123
30.6125	3.81184
30.85	3.83249
31.0875	3.85315
31.325	3.87389
31.5625	3.89465
31.8	3.91547
32.0375	3.93634
32.275	3.95724
32.5125	3.97815
32.75	3.99912
32.9875	4.02012
33.225	4.04112
33.4625	4.06211
33.7	4.08302
33.9375	4.10358
34.175	4.12394
34.4125	4.14417
34.65	4.16428
34.8875	4.1844
35.125	4.20444
35.3625	4.22432
35.6	4.24407
35.8375	4.26372
36.075	4.28328
36.3125	4.3028
36.55	4.32228
36.7875	4.34171
37.025	4.36114
37.2625	4.38056
37.5	4.39991

